Strictly localized three-dimensional states close to single photons

A class of strictly localized states which can be made arbitrarily close to single photons is constructed, and expressions for central properties are provided. It is demonstrated that single photon states can be well approximated by these states down to localization scales on the order of a few pulse cycles. The results readily generalize to states close to $n$-photons. We also provide upper and lower bounds for the fidelity between a given single photon and any state strictly localized to a given volume. These results constitute the limit of photon localization, complementary to the weak-localization limit (I. Bialynicki-Birula, Phys. Rev. Lett. 80, 5247 (1998)).

==> Fidgaussexact.csv <==
3.086201417116110512e+00,2.393268163758399680e-05
3.130273444501264990e+00,1.918503527686965526e-05
3.174597995369187853e+00,1.533857876567790157e-05
3.219167060331971086e+00,1.223059582444729898e-05
3.263972871227190709e+00,9.726111360852662813e-06
3.309007888285187438e+00,7.713466263492563257e-06
3.354264790917997008e+00,6.100545471232621253e-06
3.399736471050876396e+00,4.811571078233711773e-06
3.445416028167893163e+00,3.784383103222488387e-06
3.491296765455840223e+00,2.968140125236828908e-06
3.537372186602341095e+00,2.321380516812077133e-06
3.583635992936710757e+00,1.810392519008274803e-06
3.630082080700133051e+00,1.407848093992747351e-06
3.676704538301645453e+00,1.091661399388321740e-06
3.723497643464818374e+00,8.440379452023805129e-07
3.770455860203262066e+00,6.506851256693479968e-07
3.817573835586327125e+00,5.001588618824825971e-07
3.864846396273506457e+00,3.833246786655308824e-07
3.912268544809824444e+00,2.929146505348256824e-07
3.959835455686185224e+00,2.231644009587085975e-07
4.007542471179307952e+00,1.695166929049918281e-07
4.055385096995006045e+00,1.283802405493972287e-07
4.103358997746439307e+00,9.693412317268723655e-08
4.151459992304736168e+00,7.296973802972672729e-08
4.199684049063136193e+00,5.476353603928174607e-08
4.248027281156871560e+00,4.097490335919218296e-08
4.296485941679924814e+00,3.056451303162788236e-08
4.345056418936330545e+00,2.272927568380822549e-08
4.393735231758530091e+00,1.685069872525701840e-08
4.442519024918720305e+00,1.245403913330278556e-08
4.491404564652097697e+00,9.176106208208523185e-09
4.540388734303555829e+00,6.739979574454935118e-09
4.589468530102817745e+00,4.935223563151680537e-09
4.638641057067315110e+00,3.602462994578559119e-09
4.687903525027859786e+00,2.621398431656984940e-09
4.737253244769471294e+00,1.901532931114502389e-09
4.786687624278765263e+00,1.375018876537126289e-09
4.836204165089646345e+00,9.911607090629104277e-10
4.885800458720900075e+00,7.122082923416428457e-10
4.935474183201651321e+00,5.101459255030249551e-10
4.985223099683937953e+00,3.642531831715700719e-10
5.035045049144515339e+00,2.592569492421148425e-10
5.084937949180791783e+00,1.839387531177294477e-10
5.134899790907750727e+00,1.300857199737492920e-10
5.184928635963783172e+00,9.170553205706255540e-11
5.235022613633250721e+00,6.444200728594751126e-11
5.285179918092558715e+00,4.513867057909237701e-11
5.335398805784457466e+00,3.151601202233678123e-11
5.385677592922726298e+00,2.193389914140198016e-11
5.436014653125915252e+00,1.521571757479023290e-11
5.486408415175747066e+00,1.052147258207014602e-11
5.536857360893221447e+00,7.251643729944134975e-12
5.587360023122241337e+00,4.982014800702927459e-12
5.637914983809594993e+00,3.411604332370643533e-12
5.688520872169601006e+00,2.328581771848803328e-12
5.739176362920624719e+00,1.584177233837635868e-12
5.789880174585082528e+00,1.074251798627301469e-12
5.840631067841107971e+00,7.260858581048523774e-13
5.891427843923483287e+00,4.892752869523064874e-13
5.942269343067294152e+00,3.287370375915088516e-13
5.993154442995723308e+00,2.198241588757809950e-13
6.044082057452350831e+00,1.465494392505206633e-13
6.095051134782139890e+00,9.747758156208874425e-14
6.146060656565447644e+00,6.461498003318411065e-14
6.197109636309368952e+00,4.274358644806852681e-14
6.248197118201996858e+00,2.819966482547897613e-14
6.299322175930989864e+00,1.831867990631508292e-14
6.350483911569709150e+00,1.210143096841420629e-14
6.401681454528395321e+00,7.882583474838611437e-15
6.452913960569160778e+00,5.107025913275720086e-15
6.504180610878754543e+00,3.108624468950438313e-15
6.555480611193281959e+00,2.220446049250313081e-15
6.606813190967036675e+00,1.665334536937734811e-15
6.658177602577831422e+00,8.881784197001252323e-16
6.709573120560880177e+00,5.551115123125782702e-16
6.760999040864202669e+00,3.330669073875469621e-16
6.812454680121233785e+00,3.330669073875469621e-16
6.863939374936250282e+00,2.220446049250313081e-16
6.915452481181396216e+00,1.110223024625156540e-16
6.966993373305973236e+00,1.110223024625156540e-16


==> Fidlowersphericalmodified4withshift.csv <==
0.000000000000000000e+00,1.000000000000000000e+00
1.002506265664160345e-02,9.531521407268077617e-01
2.005012531328320691e-02,9.344496836968945175e-01
3.007518796992481036e-02,9.182093467947569643e-01
4.010025062656641381e-02,8.868282820586812498e-01
5.012531328320801727e-02,8.708069671376136300e-01
6.015037593984962072e-02,8.582315826838137207e-01
7.017543859649122417e-02,8.435870656810972035e-01
8.020050125313282763e-02,8.189800587004735233e-01
9.022556390977443108e-02,8.085049658022220864e-01
1.002506265664160345e-01,7.967384238743655533e-01
1.102756892230576380e-01,7.768126014862256623e-01
1.203007518796992414e-01,7.677918772543603776e-01
1.303258145363408449e-01,7.586585121071939275e-01
1.403508771929824483e-01,7.502929389650367931e-01
1.503759398496240518e-01,7.343388692312677879e-01
1.604010025062656553e-01,7.270393453270576067e-01
1.704260651629072587e-01,7.195640886601497588e-01
1.804511278195488622e-01,7.128523335082648238e-01
1.904761904761904656e-01,6.994624208975348534e-01
2.005012531328320691e-01,6.925721468527317182e-01
2.105263157894736725e-01,6.865921283595822766e-01
2.205513784461152760e-01,6.741431506970338994e-01
2.305764411027568794e-01,6.676315054305170804e-01
2.406015037593984829e-01,6.619856451213259607e-01
2.506265664160400863e-01,6.556247694268972914e-01
2.606516290726816898e-01,6.438540477675445128e-01
2.706766917293232932e-01,6.383289476549134367e-01
2.807017543859648967e-01,6.322786081561861948e-01
2.907268170426065002e-01,6.208801428621246732e-01
3.007518796992481036e-01,6.153638247159400887e-01
3.107769423558897071e-01,6.096639222819653092e-01
3.208020050125313105e-01,6.041266466597516871e-01
3.308270676691729140e-01,5.931069074653749773e-01
3.408521303258145174e-01,5.877793732009424232e-01
3.508771929824561209e-01,5.822877154763472785e-01
3.609022556390977243e-01,5.771390589642995117e-01
3.709273182957393278e-01,5.667567852113857274e-01
3.809523809523809312e-01,5.614486423559399420e-01
3.909774436090225347e-01,5.566177762248865069e-01
4.010025062656641381e-01,5.467951679426441558e-01
4.110275689223057416e-01,5.418190637750244232e-01
4.210526315789473450e-01,5.372484271191544369e-01
4.310776942355889485e-01,5.324757920446394621e-01
4.411027568922305520e-01,5.234853095771507814e-01
4.511278195488721554e-01,5.191272265520473495e-01
4.611528822055137589e-01,5.147624531833349115e-01
4.711779448621553623e-01,5.105066503358612895e-01
4.812030075187969658e-01,5.021745504777024305e-01
4.912280701754385692e-01,4.981537483242861608e-01
5.012531328320801727e-01,4.940540284887586786e-01
5.112781954887217761e-01,4.861566466224593874e-01
5.213032581453633796e-01,4.823724340688130274e-01
5.313283208020049830e-01,4.783947666659120745e-01
5.413533834586465865e-01,4.746894895589056640e-01
5.513784461152881899e-01,4.671330403061336733e-01
5.614035087719297934e-01,4.632556135615248927e-01
5.714285714285713969e-01,4.596352109349500781e-01
5.814536340852130003e-01,4.522239554174248832e-01
5.914786967418546038e-01,4.484470566838081318e-01
6.015037593984962072e-01,4.448476296467525071e-01
6.115288220551378107e-01,4.411277973706579925e-01
6.215538847117794141e-01,4.338905787386747592e-01
6.315789473684210176e-01,4.302886885803985928e-01
6.416040100250626210e-01,4.266984073470664329e-01
6.516290726817042245e-01,4.230985741985289206e-01
6.616541353383458279e-01,4.160211265144873050e-01
6.716791979949874314e-01,4.125728218043558382e-01
6.817042606516290348e-01,4.090190144799298322e-01
6.917293233082706383e-01,4.021631403326664245e-01
7.017543859649122417e-01,3.988527838961133387e-01
7.117794486215538452e-01,3.954086436841648400e-01
7.218045112781954487e-01,3.921645209507748087e-01
7.318295739348370521e-01,3.856429396858963576e-01
7.418546365914786556e-01,3.823636330310207221e-01
7.518796992481202590e-01,3.792350439087698311e-01
7.619047619047618625e-01,3.730054902672140793e-01
7.719298245614034659e-01,3.699130773220027368e-01
7.819548872180450694e-01,3.668832517160571793e-01
7.919799498746866728e-01,3.638828763348371798e-01
8.020050125313282763e-01,3.580098931512507576e-01
8.120300751879698797e-01,3.550640391418952158e-01
8.220551378446114832e-01,3.522167055814754422e-01
8.320802005012530866e-01,3.493104608234428587e-01
8.421052631578946901e-01,3.436775120746066170e-01
8.521303258145362935e-01,3.409371464661671292e-01
8.621553884711778970e-01,3.380963463541030167e-01
8.721804511278195005e-01,3.326103889046339024e-01
8.822055137844611039e-01,3.299316464526024228e-01
8.922305764411027074e-01,3.271538358352517051e-01
9.022556390977443108e-01,3.244922502060763048e-01
9.122807017543859143e-01,3.191252604461407572e-01
9.223057644110275177e-01,3.164170491389168838e-01
9.323308270676691212e-01,3.137737493001554467e-01
9.423558897243107246e-01,3.111053337611862091e-01
9.523809523809523281e-01,3.058700204986372073e-01
9.624060150375939315e-01,3.032435605845782423e-01
9.724310776942355350e-01,3.006602663287554211e-01
9.824561403508771384e-01,2.955398389352777988e-01
9.924812030075187419e-01,2.929501899093703843e-01
1.002506265664160345e+00,2.904556084755262058e-01
1.012531328320801949e+00,2.878978973723875789e-01
1.022556390977443552e+00,2.829580502937540931e-01
1.032581453634085156e+00,2.805479208655239365e-01
1.042606516290726759e+00,2.780756290187588187e-01
1.052631578947368363e+00,2.733184004593612881e-01
1.062656641604009966e+00,2.709839750579585704e-01
1.072681704260651570e+00,2.686195008876779422e-01
1.082706766917293173e+00,2.663225159662130359e-01
1.092731829573934776e+00,2.617809964513284626e-01
1.102756892230576380e+00,2.595283919884481261e-01
1.112781954887217983e+00,2.572935584992723790e-01
1.122807017543859587e+00,2.550949169810716732e-01
1.132832080200501190e+00,2.507654108202665988e-01
1.142857142857142794e+00,2.485852543000286463e-01
1.152882205513784397e+00,2.464740746743390165e-01
1.162907268170426001e+00,2.422730180993722948e-01
1.172932330827067604e+00,2.401429587867262017e-01
1.182957393483709208e+00,2.380941677574183180e-01
1.192982456140350811e+00,2.359900663766142381e-01
1.203007518796992414e+00,2.319134877302559961e-01
1.213032581453634018e+00,2.299045066654435976e-01
1.223057644110275621e+00,2.278518688304415063e-01
1.233082706766917225e+00,2.238619982819597398e-01
1.243107769423558828e+00,2.218787877219838833e-01
1.253132832080200432e+00,2.198834704945743512e-01
1.263157894736842035e+00,2.179123407733404294e-01
1.273182957393483639e+00,2.140196357334885890e-01
1.283208020050125242e+00,2.120871569566797898e-01
1.293233082706766846e+00,2.101439997587255526e-01
1.303258145363408449e+00,2.082453044265306641e-01
1.313283208020050052e+00,2.044841714075155137e-01
1.323308270676691656e+00,2.025835733547969308e-01
1.333333333333333259e+00,2.007486887550619103e-01
1.343358395989974863e+00,1.971033288029145902e-01
1.353383458646616466e+00,1.952629252797306592e-01
1.363408521303258070e+00,1.934872492648146425e-01
1.373433583959899673e+00,1.916843290562443292e-01
1.383458646616541277e+00,1.882007950195039303e-01
1.393483709273182880e+00,1.864780971393040776e-01
1.403508771929824483e+00,1.847510736517415930e-01
1.413533834586466087e+00,1.830549460492557623e-01
1.423558897243107690e+00,1.797202081864840428e-01
1.433583959899749294e+00,1.780670195891429497e-01
1.443609022556390897e+00,1.764155008312265904e-01
1.453634085213032501e+00,1.731947909622270076e-01
1.463659147869674104e+00,1.716052043255187343e-01
1.473684210526315708e+00,1.699949752210846432e-01
1.483709273182957311e+00,1.684335836805046505e-01
1.493734335839598915e+00,1.653328958916535640e-01
1.503759398496240518e+00,1.637632718117369990e-01
1.513784461152882121e+00,1.622442798869428993e-01
1.523809523809523725e+00,1.592224438268888820e-01
1.533834586466165328e+00,1.576954458006950555e-01
1.543859649122806932e+00,1.562076218364790714e-01
1.553884711779448535e+00,1.547045341879967895e-01
1.563909774436090139e+00,1.517783539429684581e-01
1.573934837092731742e+00,1.503164574942913445e-01
1.583959899749373346e+00,1.488612888345700602e-01
1.593984962406014949e+00,1.474138618893838792e-01
1.604010025062656553e+00,1.445778881557610029e-01
1.614035087719298156e+00,1.431725071654909032e-01
1.624060150375939759e+00,1.417564294805876424e-01
1.634085213032581363e+00,1.390074065579336438e-01
1.644110275689222966e+00,1.376507564304771947e-01
1.654135338345864570e+00,1.362751853722907747e-01
1.664160401002506173e+00,1.349434005935744585e-01
1.674185463659147777e+00,1.323091463881851393e-01
1.684210526315789380e+00,1.309829180944938054e-01
1.694235588972430984e+00,1.296943378078353470e-01
1.704260651629072587e+00,1.283966561917128102e-01
1.714285714285714191e+00,1.258829671190299093e-01
1.724310776942355794e+00,1.246332195412956922e-01
1.734335839598997397e+00,1.233898510410287308e-01
1.744360902255639001e+00,1.209678285890537497e-01
1.754385964912280604e+00,1.197535143219933262e-01
1.764411027568922208e+00,1.185609477625667596e-01
1.774436090225563811e+00,1.173651374917690227e-01
1.784461152882205415e+00,1.150412269645769703e-01
1.794486215538847018e+00,1.138922673824959153e-01
1.804511278195488622e+00,1.127296523967449282e-01
1.814536340852130225e+00,1.104798156902891959e-01
1.824561403508771829e+00,1.093661876412301837e-01
1.834586466165413432e+00,1.082376193273600906e-01
1.844611528822055035e+00,1.071401272339379540e-01
1.854636591478696639e+00,1.049702319359960834e-01
1.864661654135338242e+00,1.038777277778442087e-01
1.874686716791979846e+00,1.028063898480301441e-01
1.884711779448621449e+00,1.017339606856948464e-01
1.894736842105263053e+00,9.964527837388448273e-02
1.904761904761904656e+00,9.859864191693579194e-02
1.914786967418546260e+00,9.756483484588729382e-02
1.924812030075187863e+00,9.554161076408085318e-02
1.934837092731829467e+00,9.452206418913866592e-02
1.944862155388471070e+00,9.352662968955560707e-02
1.954887218045112673e+00,9.252371925690339172e-02
1.964912280701754277e+00,9.058389064457172957e-02
1.974937343358395880e+00,8.962477381298716850e-02
1.984962406015037484e+00,8.865628279361681408e-02
1.994987468671679087e+00,8.678917929853979807e-02
2.005012531328320691e+00,8.586329403655179604e-02
2.015037593984962072e+00,8.493307723516829721e-02
2.025062656641603898e+00,8.402410102342017240e-02
2.035087719298245723e+00,8.224229470203847647e-02
2.045112781954887105e+00,8.135144732081378560e-02
2.055137844611528486e+00,8.047133389027327777e-02
2.065162907268170311e+00,7.960096330846233581e-02
2.075187969924812137e+00,7.790375607120403334e-02
2.085213032581453518e+00,7.705077892537504081e-02
2.095238095238094900e+00,7.621589737751977012e-02
2.105263157894736725e+00,7.457966510269176119e-02
2.115288220551378551e+00,7.375336275194299684e-02
2.125313283208019932e+00,7.294925827166098831e-02
2.135338345864661314e+00,7.213763888984081607e-02
2.145363408521303139e+00,7.057009658402024765e-02
2.155388471177944965e+00,6.979204482690815059e-02
2.165413533834586346e+00,6.900827032883238843e-02
2.175438596491227727e+00,6.824291020014983111e-02
2.185463659147869553e+00,6.673880007089805222e-02
2.195488721804511378e+00,6.598408993988458260e-02
2.205513784461152760e+00,6.524043107465993252e-02
2.215538847117794141e+00,6.378805663747177945e-02
2.225563909774435967e+00,6.306299557492167640e-02
2.235588972431077792e+00,6.234092511293143346e-02
2.245614035087719174e+00,6.163165657671176856e-02
2.255639097744360555e+00,6.024526108505057209e-02
2.265664160401002380e+00,5.954651916422526448e-02
2.275689223057644206e+00,5.886561532906453564e-02
2.285714285714285587e+00,5.753206574044966715e-02
2.295739348370926969e+00,5.685915537409858000e-02
2.305764411027568794e+00,5.620454958170595372e-02
2.315789473684210620e+00,5.554650797034832443e-02
2.325814536340852001e+00,5.427881731340589155e-02
2.335839598997493383e+00,5.364819830286138291e-02
2.345864661654135208e+00,5.301842304016124441e-02
2.355889724310777034e+00,5.240015370669826034e-02
2.365914786967418415e+00,5.119422060538147967e-02
2.375939849624059796e+00,5.059238179818037473e-02
2.385964912280701622e+00,4.999545231387236832e-02
2.395989974937343447e+00,4.883831456687282024e-02
2.406015037593984829e+00,4.826255242362065268e-02
2.416040100250626210e+00,4.768624815852273713e-02
2.426065162907268036e+00,4.712349070668442330e-02
2.436090225563909861e+00,4.602262947803414939e-02
2.446115288220551243e+00,4.546704263258871670e-02
2.456140350877192624e+00,4.492606029005030699e-02
2.466165413533834450e+00,4.386720479675132456e-02
2.476190476190476275e+00,4.333291825398000174e-02
2.486215538847117656e+00,4.281109706825902972e-02
2.496240601503759038e+00,4.228859354062142195e-02
2.506265664160400863e+00,4.128024971229327100e-02
2.516290726817042689e+00,4.077593821859792911e-02
2.526315789473684070e+00,4.027544462490884047e-02
2.536340852130325452e+00,3.978052548266175492e-02
2.546365914786967277e+00,3.881962252070869646e-02
2.556390977443609103e+00,3.834088909432564751e-02
2.566416040100250484e+00,3.786329180597924893e-02
2.576441102756891866e+00,3.694205867612587735e-02
2.586466165413533691e+00,3.648408075890230418e-02
2.596491228070175517e+00,3.602477433900952430e-02
2.606516290726816898e+00,3.557748847910691126e-02
2.616541353383458279e+00,3.470424962242835143e-02
2.626566416040100105e+00,3.426432870306783673e-02
2.636591478696741930e+00,3.383544030264795666e-02
2.646616541353383312e+00,3.340632535624388222e-02
2.656641604010024693e+00,3.258014382354690319e-02
2.666666666666666519e+00,3.216813080938096814e-02
2.676691729323308344e+00,3.175894131076095750e-02
2.686716791979949726e+00,3.096920754975973633e-02
2.696741854636591107e+00,3.057299090457665791e-02
2.706766917293232932e+00,3.018300499278481208e-02
2.716791979949874758e+00,2.979523431979402837e-02
2.726817042606516139e+00,2.904680722267771742e-02
2.736842105263157521e+00,2.867458415202672750e-02
2.746867167919799346e+00,2.830201663475317986e-02
2.756892230576441172e+00,2.758617218095416046e-02
2.766917293233082553e+00,2.722994455690674886e-02
2.776942355889723935e+00,2.687275032697289401e-02
2.786967418546365760e+00,2.652457379010086935e-02
2.796992481203007586e+00,2.584606740513550882e-02
2.807017543859648967e+00,2.550452964441640713e-02
2.817042606516290348e+00,2.517003794451255771e-02
2.827067669172932174e+00,2.483704930259345023e-02
2.837092731829573999e+00,2.419505034269786581e-02
2.847117794486215381e+00,2.387343928051621766e-02
2.857142857142856762e+00,2.355606432116097437e-02
2.867167919799498588e+00,2.294255873568795678e-02
2.877192982456140413e+00,2.263368363846407494e-02
2.887218045112781795e+00,2.233135085947490772e-02
2.897243107769423176e+00,2.202958449800507257e-02
2.907268170426065002e+00,2.144981775122112300e-02
2.917293233082706827e+00,2.116156525347878681e-02
2.927318295739348208e+00,2.087306201663552407e-02
2.937343358395989590e+00,2.059204616608001359e-02
2.947368421052631415e+00,2.004530894792178053e-02
2.957393483709273241e+00,1.977041417968961046e-02
2.967418546365914622e+00,1.950179243068073109e-02
2.977443609022556004e+00,1.898093845552073500e-02
2.987468671679197829e+00,1.871964176268614555e-02
2.997493734335839655e+00,1.846250876850374922e-02
3.007518796992481036e+00,1.820842902254771190e-02
3.017543859649122417e+00,1.771833369354336440e-02
3.027568922305764243e+00,1.747212922224028464e-02
3.037593984962406068e+00,1.723074891553000310e-02
3.047619047619047450e+00,1.676393265648168374e-02
3.057644110275688831e+00,1.652844355580196378e-02
3.067669172932330657e+00,1.629875806295189022e-02
3.077694235588972482e+00,1.606913952580157900e-02
3.087719298245613864e+00,1.562927265649849407e-02
3.097744360902255245e+00,1.541020253326796929e-02
3.107769423558897071e+00,1.519133992553711732e-02
3.117794486215538896e+00,1.497770053599611906e-02
3.127819548872180277e+00,1.456323874379661376e-02
3.137844611528821659e+00,1.435515366867057274e-02
3.147869674185463484e+00,1.415085377069102979e-02
3.157894736842105310e+00,1.375642442465996318e-02
3.167919799498746691e+00,1.355893183914858025e-02
3.177944862155388073e+00,1.336356132698868215e-02
3.187969924812029898e+00,1.317166343959941255e-02
3.197994987468671724e+00,1.280122518355919503e-02
3.208020050125313105e+00,1.261469672751203142e-02
3.218045112781954487e+00,1.243261139700990725e-02
3.228070175438596312e+00,1.208069904241504400e-02
3.238095238095238138e+00,1.190310314070763820e-02
3.248120300751879519e+00,1.173010075690694709e-02
3.258145363408520900e+00,1.155742916007729271e-02
3.268170426065162726e+00,1.122745725166685027e-02
3.278195488721804551e+00,1.106280435977491372e-02
3.288220551378445933e+00,1.089911355599448850e-02
3.298245614035087314e+00,1.073879734086624627e-02
3.308270676691729140e+00,1.042933178207494649e-02
3.318295739348370965e+00,1.027441590770850066e-02
3.328320802005012347e+00,1.012161097661479214e-02
3.338345864661653728e+00,9.828227862114569113e-03
3.348370927318295553e+00,9.681644897297059238e-03
3.358395989974937379e+00,9.536067439450679473e-03
3.368421052631578760e+00,9.393787191915858870e-03
3.378446115288220142e+00,9.119149035250906365e-03
3.388471177944861967e+00,8.980689863992807886e-03
3.398496240601503793e+00,8.845784616432927905e-03
3.408521303258145174e+00,8.711210104169864188e-03
3.418546365914786556e+00,8.454051814971053069e-03
3.428571428571428381e+00,8.325886645617619486e-03
3.438596491228070207e+00,8.198366267080370307e-03
3.448621553884711588e+00,7.954814178937619218e-03
3.458646616541352969e+00,7.832883522633005136e-03
3.468671679197994795e+00,7.712303278648247051e-03
3.478696741854636620e+00,7.593666069972027088e-03
3.488721804511278002e+00,7.365724241975346587e-03
3.498746867167919383e+00,7.251829236580298321e-03
3.508771929824561209e+00,7.139008879794128681e-03
3.518796992481203034e+00,6.923438046197660789e-03
3.528822055137844416e+00,6.815835771035505530e-03
3.538847117794485797e+00,6.708753878169160245e-03
3.548872180451127623e+00,6.604404458665835698e-03
3.558897243107769448e+00,6.403272515308811030e-03
3.568922305764410829e+00,6.301907265370498834e-03
3.578947368421052211e+00,6.203129680918295641e-03
3.588972431077694036e+00,6.104871080071405665e-03
3.598997493734335862e+00,5.917412716086700719e-03
3.609022556390977243e+00,5.823773090798955998e-03
3.619047619047618625e+00,5.731094908833389567e-03
3.629072681704260450e+00,5.554162363922920953e-03
3.639097744360902276e+00,5.465332466396466415e-03
3.649122807017543657e+00,5.378012007844934494e-03
3.659147869674185038e+00,5.291741203523048220e-03
3.669172932330826864e+00,5.126812998559548973e-03
3.679197994987468689e+00,5.044518906532791114e-03
3.689223057644110071e+00,4.962778907506515402e-03
3.699248120300751452e+00,4.807236098014477932e-03
3.709273182957393278e+00,4.729576566930182580e-03
3.719298245614035103e+00,4.652288854442909738e-03
3.729323308270676485e+00,4.577012310461370248e-03
3.739348370927317866e+00,4.432240953288757446e-03
3.749373433583959692e+00,4.359338828055947523e-03
3.759398496240601517e+00,4.288130784422139463e-03
3.769423558897242899e+00,4.217584514603411883e-03
3.779448621553884280e+00,4.083040473268906290e-03
3.789473684210526105e+00,4.015627593900061854e-03
3.799498746867167931e+00,3.949266879609392156e-03
3.809523809523809312e+00,3.822554105231801280e-03
3.819548872180450694e+00,3.758762855398112279e-03
3.829573934837092519e+00,3.696367064290217996e-03
3.839598997493734345e+00,3.634528064736741726e-03
3.849624060150375726e+00,3.516824772634263852e-03
3.859649122807017108e+00,3.458116440336000963e-03
3.869674185463658933e+00,3.399766714169416559e-03
3.879699248120300759e+00,3.342959927737254588e-03
3.889724310776942140e+00,3.233787528825748936e-03
3.899749373433583521e+00,3.178867638791049721e-03
3.909774436090225347e+00,3.125308519650538130e-03
3.919799498746867172e+00,3.022686044068190192e-03
3.929824561403508554e+00,2.971104322915030238e-03
3.939849624060149935e+00,2.920553698897876416e-03
3.949874686716791761e+00,2.870740000004978754e-03
3.959899749373433586e+00,2.775752928005581488e-03
3.969924812030074968e+00,2.728037326089505221e-03
3.979949874686716349e+00,2.681313532413631684e-03
3.989974937343358175e+00,2.592112392002632326e-03
4.000000000000000000e+00,2.547120429106541906e-03


==> Fidtwiddle.csv <==
1.422637051351360649e+00,6.183953944392306390e-03
1.423882504918930980e+00,6.156376449214406854e-03
1.427139723157001328e+00,6.084779843757437412e-03
1.432410160813426758e+00,5.970523262977200929e-03
1.439695038946128047e+00,5.815770063597902606e-03
1.448993841337767430e+00,5.623437914893503198e-03
1.460302421633492109e+00,5.397129647445875200e-03
1.473610888647890471e+00,5.141045097577956469e-03
1.488901467193455730e+00,4.859874772533689935e-03
1.506146547071165909e+00,4.558677032328262158e-03
1.525307129242685633e+00,4.242741595216759087e-03
1.546331852712021337e+00,3.917443426543210094e-03
1.569156737907801080e+00,3.588092314574686803e-03
1.593705715560814973e+00,3.259784483276795264e-03
1.619891931236133065e+00,2.937263241183707407e-03
1.647619734955352744e+00,2.624795743098040646e-03
1.676787194314420137e+00,2.326072337641149623e-03
1.707288918834378499e+00,2.044133676595616400e-03
1.739018960365798838e+00,1.781328872783483064e-03
1.771873561640310291e+00,1.539305718444849980e-03
1.805753559551815712e+00,1.319031594271269370e-03
1.840566303960892158e+00,1.120841509831937977e-03
1.876227016651339508e+00,9.445079829335512045e-04
1.912659578161198581e+00,7.893263695885055498e-04
1.949796783993091642e+00,6.542088694544423433e-04
1.987580150714246541e+00,5.377807154837155323e-04
2.025959374686628234e+00,4.384728838956464259e-04
2.064891552640703676e+00,3.546068511024458303e-04
2.104340267109481744e+00,2.844682833051948023e-04
2.144274624938018459e+00,2.263678963623227958e-04
2.184668317774650426e+00,1.786889330351870697e-04
2.225498753109560468e+00,1.399216864642616187e-04
2.266746285584393839e+00,1.086862154882073384e-04
2.308393562484309935e+00,8.374485133255671343e-05
2.350424985201043704e+00,6.400631602787587582e-05
2.392826280027609887e+00,4.852330566917917309e-05
2.435584166496092440e+00,3.648528678257267899e-05
2.478686108968396695e+00,2.720805973455142635e-05
2.522120136645540356e+00,2.012140099227899270e-05
2.565874717929157889e+00,1.475583882482034426e-05
2.609938676607209018e+00,1.072936840729177277e-05
2.654301139227638551e+00,7.734687575422505290e-06
2.698951504975278137e+00,5.527341991773404573e-06
2.743879431192509433e+00,3.915011380750677006e-06
2.789074829281869672e+00,2.748045957012834606e-06
2.834527867060131712e+00,1.911271207633014058e-06
2.880228974699964528e+00,1.317015361101958604e-06
2.926168852223396399e+00,8.992723178335992884e-07
2.972338477138149138e+00,6.088887587463176487e-07
3.018729111273368737e+00,4.096532306707700855e-07
3.065332306213037317e+00,2.751634984310413756e-07
3.112139906974879189e+00,1.863533202195455374e-07
3.159144053765417848e+00,1.295686395952344583e-07
3.206337181777008549e+00,9.509422016495960861e-08
3.253712019092950491e+00,7.604371565772538588e-08
3.301261582841390041e+00,6.753814796311985447e-08
3.348979173792355102e+00,6.610925495920128014e-08
3.396858369628229735e+00,6.927479123675084338e-08
3.444893017137999891e+00,7.524247891410595912e-08
3.493077223590941305e+00,8.270781770569612945e-08
3.541405347537670334e+00,9.071839468521858407e-08
3.589871989267505725e+00,9.858369443005443600e-08
3.638471981123491794e+00,1.058147731658465318e-07
3.687200377842849708e+00,1.120825867673147513e-07
3.736052447054395653e+00,1.171873067473683250e-07
3.785023660028298931e+00,1.210337374768499785e-07
3.834109682740207248e+00,1.236100056756228582e-07
3.883306367282906013e+00,1.249681603754382309e-07
3.932609743635870903e+00,1.252062732381986621e-07
3.982016011786373877e+00,1.244521605769932648e-07
4.031521534185333877e+00,1.228490987825736624e-07
4.081122828515930223e+00,1.205439043028277979e-07
4.130816560751918942e+00,1.176776345257479761e-07
4.180599538484871758e+00,1.143789859492372329e-07
4.230468704503231869e+00,1.107602555228126562e-07
4.280421130610804425e+00,1.069155755040185340e-07
4.330454011676758697e+00,1.029210007219560907e-07
4.380564659913010139e+00,9.883595852855364683e-08
4.430750499377698048e+00,9.470558226531977652e-08
4.481009060705043900e+00,9.056345739999471789e-08
4.531337976062523865e+00,8.643441906652782336e-08
4.581734974335835986e+00,8.233710402372196313e-08
4.632197876541123804e+00,7.828607528903575030e-08
4.682724591462282149e+00,7.429342774312175379e-08
4.733313111509408699e+00,7.036986426900426750e-08
4.783961508792609507e+00,6.652529549455721281e-08
4.834667931403599184e+00,6.276905173407953953e-08
4.885430599896064763e+00,5.910982425749722324e-08
4.936247803954707081e+00,5.555544713153892644e-08
4.987117899241984453e+00,5.211263276461153282e-08
5.038039304411376484e+00,4.878673420805057503e-08
5.089010498275952976e+00,4.558160504597452700e-08
5.140030017121438810e+00,4.249958085456029266e-08
5.191096452153709961e+00,3.954159077945718082e-08
5.242208447071447175e+00,3.670738468741774341e-08
5.293364695755806260e+00,3.399584425078927552e-08
5.344563940069913421e+00,3.140533821888169541e-08
5.395804967762151350e+00,2.893407791138002949e-08
5.447086610467994028e+00,2.658043329883952310e-08
5.498407741805976912e+00,2.434317614152803344e-08
5.549767275563979751e+00,2.222162742704369975e-08
5.601164163972375043e+00,2.021569656118771263e-08
5.652597396060770940e+00,1.832581697502888574e-08
5.704065996095182278e+00,1.655278769607804179e-08
5.755569022092418940e+00,1.489754386518882256e-08
5.807105564408241882e+00,1.336088351067132862e-08
5.858674744395860223e+00,1.194318111075176603e-08
5.910275713131046160e+00,1.064411703222134520e-08
5.961907650200131137e+00,9.462450600850047522e-09
6.013569762547183117e+00,8.395855566334375908e-09
6.065261283376544021e+00,7.440833948990643876e-09
6.116981471107307833e+00,6.592710155572945041e-09
6.168729608376252393e+00,5.845706363416525164e-09
6.220505001086210406e+00,5.193088403743217896e-09
6.272306977497048130e+00,4.627365934872784692e-09
6.324134887356728463e+00,4.140532472440838774e-09
6.375988101070304559e+00,3.724321961939836001e-09
6.427866008904842055e+00,3.370462686724806645e-09
6.479768020228671155e+00,3.070915299829835021e-09
6.531693562783337903e+00,2.818074218424726496e-09
6.583642081987060024e+00,2.604926718774436267e-09
6.635613040268311558e+00,2.425164846719951584e-09
6.687605916428432273e+00,2.273247701189973213e-09
6.739620205032069045e+00,2.144412758475766623e-09
6.791655415824364717e+00,2.034651669369225147e-09
6.843711073173666115e+00,1.940650529164145155e-09
6.895786715538674727e+00,1.859708720353125955e-09
6.947881894958815252e+00,1.789643766514359413e-09
6.999996176566654960e+00,1.728692300417833394e-09
7.052129138121244090e+00,1.675416583246658320e-09
7.104280369561213782e+00,1.628619239468775959e-09
7.156449472576528414e+00,1.587274423009432667e-09
7.208636060197949114e+00,1.550474304501392453e-09
7.260839756403115963e+00,1.517392433925124351e-09
7.313060195738516178e+00,1.487264533750476403e-09
7.365297022956411865e+00,1.459378284884849108e-09
7.417549892666128741e+00,1.433076879386874225e-09
7.469818468998977501e+00,1.407765792826864981e-09
7.522102425286282923e+00,1.382923553450154941e-09
7.574401443749986029e+00,1.358111068050504855e-09
7.626715215205329912e+00,1.332979171486670111e-09
7.679043438775209118e+00,1.307270736106147524e-09
7.731385821615653242e+00,1.280818340276823619e-09
7.783742078652167606e+00,1.253537162959617035e-09
7.836111932326335960e+00,1.225413326366719957e-09
7.888495112352361005e+00,1.196488796928463216e-09
7.940891355483092440e+00,1.166848395683928175e-09
7.993300405285082455e+00,1.136600036311108397e-09
8.045722011922222805e+00,1.105863622896663401e-09
8.098155931947665920e+00,1.074758060326530540e-09


==> Fidtwiddlegauss.csv <==
1.710867602953862532e+00,5.228864179273928769e-03
1.711927214049370427e+00,5.213050153056952851e-03
1.714697616794070623e+00,5.171909614669067956e-03
1.719178093371060090e+00,5.105999001840721974e-03
1.725366960998617971e+00,5.016206873469597483e-03
1.733260884369473454e+00,4.903737719225587099e-03
1.742854018034553976e+00,4.770089798912358070e-03
1.754137057429340230e+00,4.617027255262473595e-03
1.767096285878456019e+00,4.446546861794242744e-03
1.781712705644107775e+00,4.260839912623604064e-03
1.797961333849998011e+00,4.062249930021355482e-03
1.815810729645093602e+00,3.853227049495089318e-03
1.835222798747313533e+00,3.636280128401003786e-03
1.856152897613391195e+00,3.413927795866911197e-03
1.878550234394707585e+00,3.188649800325515926e-03
1.902358540134987619e+00,2.962840097192054323e-03
1.927516963698674424e+00,2.738763136400201859e-03
1.953961129521447404e+00,2.518514745719957482e-03
1.981624289530157457e+00,2.303988856084959735e-03
2.010438499708237181e+00,2.096851083186135334e-03
2.040335757163163510e+00,1.898519877844950798e-03
2.071249043873608198e+00,1.710155606798879901e-03
2.103113236806061881e+00,1.532657551882810054e-03
2.135865858901991210e+00,1.366668448613439502e-03
2.169447659798505956e+00,1.212585853332170949e-03
2.203803027676447090e+00,1.070579355944678568e-03
2.238880243443791329e+00,9.406124604313115256e-04
2.274631595195540701e+00,8.224678468985446855e-04
2.311013374639301343e+00,7.157747072802367327e-04
2.347985778370114573e+00,6.200369042781428419e-04
2.385512736138988732e+00,5.346608258751661680e-04
2.423561686254753322e+00,4.589819781853909930e-04
2.462103315594358133e+00,3.922895583996499624e-04
2.501111278847975239e+00,3.338484589177070916e-04
2.540561908911518785e+00,2.829183575319138555e-04
2.580433927931322646e+00,2.387697344472528016e-04
2.620708166456557464e+00,2.006968163973388286e-04
2.661367296439624663e+00,1.680275766277050664e-04
2.702395582379660599e+00,1.401310155765278509e-04
2.743778653659254996e+00,1.164220120664083424e-04
2.785503300022940110e+00,9.636407186452977669e-05
2.827557291155063712e+00,7.947031387289804627e-05
2.869929220424868088e+00,6.530302876117666244e-05
2.912608372086521680e+00,5.347212539985601865e-05
2.955584610569302217e+00,4.363275138286049071e-05
2.998848289986285387e+00,3.548233917394227888e-05
3.042390181640427738e+00,2.875729215601197097e-05
3.086201417116110512e+00,2.322948758703979877e-05
3.130273444501264990e+00,1.870273800308464018e-05
3.174597995369187853e+00,1.500932019726786137e-05
3.219167060331971086e+00,1.200665224909691631e-05
3.263972871227190709e+00,9.574174525073253506e-06
3.309007888285187438e+00,7.610470132313196245e-06
3.354264790917997008e+00,6.030643801446800012e-06
3.399736471050876396e+00,4.763965234744205191e-06
3.445416028167893163e+00,3.751773208215958277e-06
3.491296765455840223e+00,2.945629651418535389e-06
3.537372186602341095e+00,2.305708157179786610e-06
3.583635992936710757e+00,1.799398387847261915e-06
3.630082080700133051e+00,1.400106338644846460e-06
3.676704538301645453e+00,1.086229980740149870e-06
3.723497643464818374e+00,8.402901761073167108e-07
3.770455860203262066e+00,6.481977035122099551e-07
3.817573835586327125e+00,4.986385264693637964e-07
3.864846396273506457e+00,3.825609600216495210e-07
3.912268544809824444e+00,2.927499970217795067e-07
3.959835455686185224e+00,2.234756963925832451e-07
4.007542471179307952e+00,1.702040892670453331e-07
4.055385096995006045e+00,1.293605664809405198e-07
4.103358997746439307e+00,9.813706824957080244e-08
4.151459992304736168e+00,7.433564375158852044e-08
4.199684049063136193e+00,5.624205712262408952e-08
4.248027281156871560e+00,4.252409402383250381e-08
4.296485941679924814e+00,3.215008714807510160e-08
4.345056418936330545e+00,2.432390322493205304e-08
4.393735231758530091e+00,1.843328734096871813e-08
4.442519024918720305e+00,1.400898352876822628e-08
4.491404564652097697e+00,1.069252064667125524e-08
4.540388734303555829e+00,8.210935598107482747e-09
4.589468530102817745e+00,6.357011805846468633e-09
4.638641057067315110e+00,4.973907730132509641e-09
4.687903525027859786e+00,3.943238069403776080e-09
4.737253244769471294e+00,3.175877227867829333e-09
4.786687624278765263e+00,2.604887749946271924e-09
4.836204165089646345e+00,2.180106317695162943e-09
4.885800458720900075e+00,1.864014942398739549e-09
4.935474183201651321e+00,1.628601808967289344e-09
4.985223099683937953e+00,1.452985065597545145e-09
5.035045049144515339e+00,1.321618925409495660e-09
5.084937949180791783e+00,1.222942302980811746e-09
5.134899790907750727e+00,1.148367068104505506e-09
5.184928635963783172e+00,1.091518431195481753e-09
5.235022613633250721e+00,1.047668618525676720e-09
5.285179918092558715e+00,1.013315209519305427e-09
5.335398805784457466e+00,9.858656113692632061e-10
5.385677592922726298e+00,9.634053554918864393e-10
5.436014653125915252e+00,9.445231263782716269e-10
5.486408415175747066e+00,9.281839741248631981e-10
5.536857360893221447e+00,9.136338352533357465e-10
5.587360023122241337e+00,9.003282563924130955e-10
5.637914983809594993e+00,8.878806578849207654e-10
5.688520872169601006e+00,8.760225878035043934e-10
5.739176362920624719e+00,8.645730797951500790e-10
5.789880174585082528e+00,8.534176698660189686e-10
5.840631067841107971e+00,8.424888564562138527e-10
5.891427843923483287e+00,8.317528887857861264e-10
5.942269343067294152e+00,8.211993307583043133e-10
5.993154442995723308e+00,8.108308469090275139e-10
6.044082057452350831e+00,8.006577623120847420e-10
6.095051134782139890e+00,7.906917343092345618e-10
6.146060656565447644e+00,7.809424218407912122e-10
6.197109636309368952e+00,7.714148209103655063e-10
6.248197118201996858e+00,7.621084874287475941e-10
6.299322175930989864e+00,7.530162049462774121e-10
6.350483911569709150e+00,7.441257610096840835e-10
6.401681454528395321e+00,7.354212794297154687e-10
6.452913960569160778e+00,7.268841084595578650e-10
6.504180610878754543e+00,7.184950412408852571e-10
6.555480611193281959e+00,7.102369803391184178e-10
6.606813190967036675e+00,7.020962700110544574e-10
6.658177602577831422e+00,6.940626962048668247e-10
6.709573120560880177e+00,6.861319290507594815e-10
6.760999040864202669e+00,6.783041905933373528e-10
6.812454680121233785e+00,6.705848099031186393e-10
6.863939374936250282e+00,6.629822246750904924e-10
6.915452481181396216e+00,6.555072040725917759e-10
6.966993373305973236e+00,6.481708503258687415e-10
7.018561443659959487e+00,6.409834885090504031e-10
7.070156101835128659e+00,6.339526681387042117e-10
7.121776774028255375e+00,6.270827190846262056e-10
7.173422902430123926e+00,6.203731972576065345e-10
7.225093944645199606e+00,6.138191066540343854e-10
7.276789373143649264e+00,6.074116765120152195e-10
7.328508674748482221e+00,6.011380282444633849e-10
7.380251350156911805e+00,5.949835069074538296e-10
7.432016913494910781e+00,5.889317922225245638e-10
7.483804891901356449e+00,5.829676741342382229e-10
7.535614825137715300e+00,5.770779409886017675e-10
7.587446265218087404e+00,5.712520456668812585e-10
7.639298776053819573e+00,5.654834378532314076e-10
7.691171933108515546e+00,5.597697860793005020e-10
7.743065323057196636e+00,5.541130887465328669e-10
7.794978543448569219e+00,5.485187859477491656e-10
7.846911202366389837e+00,5.429952043556340868e-10
7.898862918090632235e+00,5.375526690443166444e-10
7.950833318759032764e+00,5.322009499764135398e-10
8.002822042031482397e+00,5.269493730253316244e-10
8.054828734759940545e+00,5.218045995292186490e-10
8.106853052668311577e+00,5.167709593578706517e-10
8.158894660044873959e+00,5.118481194443802451e-10


==> Fidupperspherical4withshift.csv <==
0.000000000000000000e+00,1.248996206704494627e-01
1.002506265664160345e-02,1.248946936445133327e-01
2.005012531328320691e-02,1.248720065674828739e-01
3.007518796992481036e-02,1.248080427740221321e-01
4.010025062656641381e-02,1.244023814425346819e-01
5.012531328320801727e-02,1.239005021258663408e-01
6.015037593984962072e-02,1.230937389596994391e-01
7.017543859649122417e-02,1.218958225135123863e-01
8.020050125313282763e-02,1.181007673884382214e-01
9.022556390977443108e-02,1.153817869533714235e-01
1.002506265664160345e-01,1.121430423256831732e-01
1.102756892230576380e-01,1.044574169374593575e-01
1.203007518796992414e-01,1.001890541765901865e-01
1.303258145363408449e-01,9.585434831452865900e-02
1.403508771929824483e-01,9.161303578555957117e-02
1.503759398496240518e-01,8.405036597892567851e-02
1.604010025062656553e-01,8.090309777394422142e-02
1.704260651629072587e-01,7.829476662404766252e-02
1.804511278195488622e-01,7.625024609535069331e-02
1.904761904761904656e-01,7.381274428523609821e-02
2.005012531328320691e-01,7.322748577398552339e-02
2.105263157894736725e-01,7.293821090538876728e-02
2.205513784461152760e-01,7.275194883079849628e-02
2.305764411027568794e-01,7.249967474428697933e-02
2.406015037593984829e-01,7.197910147142005943e-02
2.506265664160400863e-01,7.108686870900993160e-02
2.606516290726816898e-01,6.804889349589349212e-02
2.706766917293232932e-01,6.585563181922748921e-02
2.807017543859648967e-01,6.332425889154513765e-02
2.907268170426065002e-01,5.776617360808400381e-02
3.007518796992481036e-01,5.494981600598858318e-02
3.107769423558897071e-01,5.229857234727486315e-02
3.208020050125313105e-01,4.991644021989694036e-02
3.308270676691729140e-01,4.626516602990327076e-02
3.408521303258145174e-01,4.501305631019469899e-02
3.508771929824561209e-01,4.414033539514183868e-02
3.609022556390977243e-01,4.359878321214560870e-02
3.709273182957393278e-01,4.323494967433172409e-02
3.809523809523809312e-01,4.318633413331685045e-02
3.909774436090225347e-01,4.309701958781408937e-02
4.010025062656641381e-01,4.245066700295241358e-02
4.110275689223057416e-01,4.172078567712256270e-02
4.210526315789473450e-01,4.068955473164082015e-02
4.310776942355889485e-01,3.936914112079392680e-02
4.411027568922305520e-01,3.608881528947915918e-02
4.511278195488721554e-01,3.425965392642038587e-02
4.611528822055137589e-01,3.243504308553490922e-02
4.711779448621553623e-01,3.070156724464112585e-02
4.812030075187969658e-01,2.778781524406437331e-02
4.912280701754385692e-01,2.668547837245704990e-02
5.012531328320801727e-01,2.584513909833052736e-02
5.112781954887217761e-01,2.489242466685293032e-02
5.213032581453633796e-01,2.470547957869906330e-02
5.313283208020049830e-01,2.464023683404592546e-02
5.413533834586465865e-01,2.463123220871188401e-02
5.513784461152881899e-01,2.451243789012280683e-02
5.614035087719297934e-01,2.428321497854546429e-02
5.714285714285713969e-01,2.388451820394144054e-02
5.814536340852130003e-01,2.252716168472657099e-02
5.914786967418546038e-01,2.160166868808188756e-02
6.015037593984962072e-01,2.056279625488866003e-02
6.115288220551378107e-01,1.946416318070698370e-02
6.215538847117794141e-01,1.729969942103670721e-02
6.315789473684210176e-01,1.634670030547524799e-02
6.416040100250626210e-01,1.552631385026759236e-02
6.516290726817042245e-01,1.485958568890710652e-02
6.616541353383458279e-01,1.398412830095752124e-02
6.716791979949874314e-01,1.377238689193693855e-02
6.817042606516290348e-01,1.367280099133294513e-02
6.917293233082706383e-01,1.364540566676974986e-02
7.017543859649122417e-01,1.365774001075670263e-02
7.117794486215538452e-01,1.362731279295537057e-02
7.218045112781954487e-01,1.352082931128362198e-02
7.318295739348370521e-01,1.297442065313536563e-02
7.418546365914786556e-01,1.254808629246317864e-02
7.518796992481202590e-01,1.202773556083991391e-02
7.619047619047618625e-01,1.078500194592335593e-02
7.719298245614034659e-01,1.015327857849623872e-02
7.819548872180450694e-01,9.550046619944962956e-03
7.919799498746866728e-01,9.002955416057334403e-03
8.020050125313282763e-01,8.125020113740832883e-03
8.120300751879698797e-01,7.839996454568343154e-03
8.220551378446114832e-01,7.647428349296769845e-03
8.320802005012530866e-01,7.537580745207828059e-03
8.421052631578946901e-01,7.468997580762248845e-03
8.521303258145362935e-01,7.495399297092530944e-03
8.621553884711778970e-01,7.520550291358785167e-03
8.721804511278195005e-01,7.448070529917250049e-03
8.822055137844611039e-01,7.347408295345192464e-03
8.922305764411027074e-01,7.182633053366749287e-03
9.022556390977443108e-01,6.954719406505271984e-03
9.122807017543859143e-01,6.317214277554938917e-03
9.223057644110275177e-01,5.969943607235461691e-03
9.323308270676691212e-01,5.618605997870895763e-03
9.423558897243107246e-01,5.281812942418806500e-03
9.523809523809523281e-01,4.684482289770475205e-03
9.624060150375939315e-01,4.474077772686491095e-03
9.724310776942355350e-01,4.319081144376624160e-03
9.824561403508771384e-01,4.138263272920772451e-03
9.924812030075187419e-01,4.125592117654175439e-03
1.002506265664160345e+00,4.140051797530630573e-03
1.012531328320801949e+00,4.167708130113023657e-03
1.022556390977443552e+00,4.176680271982591286e-03
1.032581453634085156e+00,4.163113665059725577e-03
1.042606516290726759e+00,4.116439167592633730e-03
1.052631578947368363e+00,3.883754722292187544e-03
1.062656641604009966e+00,3.732237268935345575e-03
1.072681704260651570e+00,3.556443385268392987e-03
1.082706766917293173e+00,3.366054950830310588e-03
1.092731829573934776e+00,2.957536325106424613e-03
1.102756892230576380e+00,2.786753456729185174e-03
1.112781954887217983e+00,2.640091307825720435e-03
1.122807017543859587e+00,2.523225761074443518e-03
1.132832080200501190e+00,2.363787097343195143e-03
1.142857142857142794e+00,2.341941530330071686e-03
1.152882205513784397e+00,2.343592106066272329e-03
1.162907268170426001e+00,2.360518416963497401e-03
1.172932330827067604e+00,2.383099931560606066e-03
1.182957393483709208e+00,2.396586595471705827e-03
1.192982456140350811e+00,2.394869931136689445e-03
1.203007518796992414e+00,2.306471570343582300e-03
1.213032581453634018e+00,2.243430788378408813e-03
1.223057644110275621e+00,2.161908944919077591e-03
1.233082706766917225e+00,1.937564065179309125e-03
1.243107769423558828e+00,1.829300450870707806e-03
1.253132832080200432e+00,1.723409261173758367e-03
1.263157894736842035e+00,1.625530200964564465e-03
1.273182957393483639e+00,1.454037919130013456e-03
1.283208020050125242e+00,1.407422723147977450e-03
1.293233082706766846e+00,1.381651843196274321e-03
1.303258145363408449e+00,1.374751701610055221e-03
1.313283208020050052e+00,1.379495014708131961e-03
1.323308270676691656e+00,1.398923588031841803e-03
1.333333333333333259e+00,1.416363091084948955e-03
1.343358395989974863e+00,1.409332864082735171e-03
1.353383458646616466e+00,1.399618244765865605e-03
1.363408521303258070e+00,1.377665987034482065e-03
1.373433583959899673e+00,1.343751962736616790e-03
1.383458646616541277e+00,1.227421829419372834e-03
1.393483709273182880e+00,1.168670384460113176e-03
1.403508771929824483e+00,1.106927139442048791e-03
1.413533834586466087e+00,1.045277934514143858e-03
1.423558897243107690e+00,9.197267111038520682e-04
1.433583959899749294e+00,8.785790073105870235e-04
1.443609022556390897e+00,8.508189018985312657e-04
1.453634085213032501e+00,8.246927312726137771e-04
1.463659147869674104e+00,8.344755680440574253e-04
1.473684210526315708e+00,8.486250893399160944e-04
1.483709273182957311e+00,8.632369295514807916e-04
1.493734335839598915e+00,8.677908377654475203e-04
1.503759398496240518e+00,8.693821105824062201e-04
1.513784461152882121e+00,8.642432108186826056e-04
1.523809523809523725e+00,8.187191604287491487e-04
1.533834586466165328e+00,7.941049378485942611e-04
1.543859649122806932e+00,7.645659537343085788e-04
1.553884711779448535e+00,7.313666263124574130e-04
1.563909774436090139e+00,6.469354108757929822e-04
1.573934837092731742e+00,6.116340932516006745e-04
1.583959899749373346e+00,5.785374143362220778e-04
1.593984962406014949e+00,5.499800839202650948e-04
1.604010025062656553e+00,5.152463854003475063e-04
1.614035087719298156e+00,5.215557444555596334e-04
1.624060150375939759e+00,5.320711736810368464e-04
1.634085213032581363e+00,5.412950232039914766e-04
1.644110275689222966e+00,5.483002715632734336e-04
1.654135338345864570e+00,5.521755611189727020e-04
1.664160401002506173e+00,5.524700220268519146e-04
1.674185463659147777e+00,5.307959916373006237e-04
1.684210526315789380e+00,5.200882033816744965e-04
1.694235588972430984e+00,5.062396854269568536e-04
1.704260651629072587e+00,4.897781689849889375e-04
1.714285714285714191e+00,4.417836727910184891e-04
1.724310776942355794e+00,4.215171320076649408e-04
1.734335839598997397e+00,4.011553681517732173e-04
1.744360902255639001e+00,3.536783127134901505e-04
1.754385964912280604e+00,3.379079216986324852e-04
1.764411027568922208e+00,3.405373498590602566e-04
1.774436090225563811e+00,3.474494158710594860e-04
1.784461152882205415e+00,3.510600319251988566e-04
1.794486215538847018e+00,3.552693807991058605e-04
1.804511278195488622e+00,3.579207728114930376e-04
1.814536340852130225e+00,3.497905694368474983e-04
1.824561403508771829e+00,3.469650918060951383e-04
1.834586466165413432e+00,3.422994150520386469e-04
1.844611528822055035e+00,3.359353590968172654e-04
1.854636591478696639e+00,3.116745921001307096e-04
1.864661654135338242e+00,3.018776006636914033e-04
1.874686716791979846e+00,2.915643083795105284e-04
1.884711779448621449e+00,2.811251845714624054e-04
1.894736842105263053e+00,2.551249215129169912e-04
1.904761904761904656e+00,2.476344294766175125e-04
1.914786967418546260e+00,2.427121962528255850e-04
1.924812030075187863e+00,2.341723136055628984e-04
1.934837092731829467e+00,2.348707530539506649e-04
1.944862155388471070e+00,2.356528273390612327e-04
1.954887218045112673e+00,2.361039637779338562e-04
1.964912280701754277e+00,2.293520941717419603e-04
1.974937343358395880e+00,2.277630017736287371e-04
1.984962406015037484e+00,2.253580772216823291e-04
1.994987468671679087e+00,2.128834480265018314e-04
2.005012531328320691e+00,2.084533481160333324e-04
2.015037593984962072e+00,2.035625115146544317e-04
2.025062656641603898e+00,1.983752152630025023e-04
2.035087719298245723e+00,1.829889736941758827e-04
2.045112781954887105e+00,1.781501759998693757e-04
2.055137844611528486e+00,1.738221118882110616e-04
2.065162907268170311e+00,1.701847914888920954e-04
2.075187969924812137e+00,1.607546266317871897e-04
2.085213032581453518e+00,1.592746029519531703e-04
2.095238095238094900e+00,1.581480604329055240e-04
2.105263157894736725e+00,1.520168606927718713e-04
2.115288220551378551e+00,1.509039197309380853e-04
2.125313283208019932e+00,1.495577218418864263e-04
2.135338345864661314e+00,1.479327503900451646e-04
2.145363408521303139e+00,1.400261168135186196e-04
2.155388471177944965e+00,1.376196422949726994e-04
2.165413533834586346e+00,1.350065922189891410e-04
2.175438596491227727e+00,1.322478775870328249e-04
2.185463659147869553e+00,1.231501479967977986e-04
2.195488721804511378e+00,1.204441264213151896e-04
2.205513784461152760e+00,1.178844629010633582e-04
2.215538847117794141e+00,1.102531486713020925e-04
2.225563909774435967e+00,1.084303087506288676e-04
2.235588972431077792e+00,1.068351858573013402e-04
2.245614035087719174e+00,1.054243119358311276e-04
2.255639097744360555e+00,1.000550454453019711e-04
2.265664160401002380e+00,9.889477160596182870e-05
2.275689223057644206e+00,9.770508816620004922e-05
2.285714285714285587e+00,9.247918738541915928e-05
2.295739348370926969e+00,9.109968405129897917e-05
2.305764411027568794e+00,8.963518815607862678e-05
2.315789473684210620e+00,8.809664944142703291e-05
2.325814536340852001e+00,8.247873819511308824e-05
2.335839598997493383e+00,8.087739505990843014e-05
2.345864661654135208e+00,7.929278657770044703e-05
2.355889724310777034e+00,7.774915820879524375e-05
2.365914786967418415e+00,7.269874295645628592e-05
2.375939849624059796e+00,7.140901419977474518e-05
2.385964912280701622e+00,7.020258376533305977e-05
2.395989974937343447e+00,6.602318514437044428e-05
2.406015037593984829e+00,6.503424602621876716e-05
2.416040100250626210e+00,6.407585887036049144e-05
2.426065162907268036e+00,6.313217156939110453e-05
2.436090225563909861e+00,5.944880367647620290e-05
2.446115288220551243e+00,5.850964464004793086e-05
2.456140350877192624e+00,5.755234207116544098e-05
2.466165413533834450e+00,5.395121516704737274e-05
2.476190476190476275e+00,5.297971311901683578e-05
2.486215538847117656e+00,5.200679565431354234e-05
2.496240601503759038e+00,5.104027842195435483e-05
2.506265664160400863e+00,4.768420185607968875e-05
2.516290726817042689e+00,4.680262159140191613e-05
2.526315789473684070e+00,4.595087873315861771e-05
2.536340852130325452e+00,4.513054577837127823e-05
2.546365914786967277e+00,4.225777402311337028e-05
2.556390977443609103e+00,4.154288056179566979e-05
2.566416040100250484e+00,4.084814251648083427e-05
2.576441102756891866e+00,3.829416206535540823e-05
2.586466165413533691e+00,3.765204938799282530e-05
2.596491228070175517e+00,3.701376783493692812e-05
2.606516290726816898e+00,3.637741953566031583e-05
2.616541353383458279e+00,3.402704437405201787e-05
2.626566416040100105e+00,3.341285225888501742e-05
2.636591478696741930e+00,3.280224549195853712e-05
2.646616541353383312e+00,3.219721118807861160e-05
2.656641604010024693e+00,3.004506575465804019e-05
2.666666666666666519e+00,2.948498604737892492e-05
2.676691729323308344e+00,2.893753718524738616e-05
2.686716791979949726e+00,2.700434616209612670e-05
2.696741854636591107e+00,2.651204561732178888e-05
2.706766917293232932e+00,2.603219015562263650e-05
2.716791979949874758e+00,2.556371037676363756e-05
2.726817042606516139e+00,2.387121351510312905e-05
2.736842105263157521e+00,2.344233013207297489e-05
2.746867167919799346e+00,2.301970373186357222e-05
2.756892230576441172e+00,2.147871127267109159e-05
2.766917293233082553e+00,2.108305681680633370e-05
2.776942355889723935e+00,2.069181313701928815e-05
2.786967418546365760e+00,2.030519043461076478e-05
2.796992481203007586e+00,1.891399484321709679e-05
2.807017543859648967e+00,1.855466584066434166e-05
2.817042606516290348e+00,1.820157817544743040e-05
2.827067669172932174e+00,1.785511406660056366e-05
2.837092731829573999e+00,1.661990111612166032e-05
2.847117794486215381e+00,1.630413758524351664e-05
2.857142857142856762e+00,1.599507608929240376e-05
2.867167919799498588e+00,1.488711831953981601e-05
2.877192982456140413e+00,1.460531251251673268e-05
2.887218045112781795e+00,1.432873489726205207e-05
2.897243107769423176e+00,1.405702805179487314e-05
2.907268170426065002e+00,1.307576236753149601e-05
2.917293233082706827e+00,1.282506235200653322e-05
2.927318295739348208e+00,1.257825365175158083e-05
2.937343358395989590e+00,1.233529303656943910e-05
2.947368421052631415e+00,1.146135910290446702e-05
2.957393483709273241e+00,1.123731501928570964e-05
2.967418546365914622e+00,1.101720225638036510e-05
2.977443609022556004e+00,1.022909384051917669e-05
2.987468671679197829e+00,1.002761206092550594e-05
2.997493734335839655e+00,9.830068342209230536e-06
3.007518796992481036e+00,9.636416464120500791e-06
3.017543859649122417e+00,8.942549581392178482e-06
3.027568922305764243e+00,8.765856451597997534e-06
3.037593984962406068e+00,8.592540720497865436e-06
3.047619047619047450e+00,7.969846396838065061e-06
3.057644110275688831e+00,7.811235610111211258e-06
3.067669172932330657e+00,7.655475013801371631e-06
3.077694235588972482e+00,7.502492127220428131e-06
3.087719298245613864e+00,6.952939116455780777e-06
3.097744360902255245e+00,6.812719848259263244e-06
3.107769423558897071e+00,6.675052476201592810e-06
3.117794486215538896e+00,6.539923075865594626e-06
3.127819548872180277e+00,6.055775896629533861e-06
3.137844611528821659e+00,5.932360474192321931e-06
3.147869674185463484e+00,5.811338136707533408e-06
3.157894736842105310e+00,5.378003450129398288e-06
3.167919799498746691e+00,5.267731217672988464e-06
3.177944862155388073e+00,5.159624388295647179e-06
3.187969924812029898e+00,5.053632662010976162e-06
3.197994987468671724e+00,4.673744173011584735e-06
3.208020050125313105e+00,4.577147144191329176e-06
3.218045112781954487e+00,4.482407970018975618e-06
3.228070175438596312e+00,4.142802712325810433e-06
3.238095238095238138e+00,4.056430278565059666e-06
3.248120300751879519e+00,3.971719441220322722e-06
3.258145363408520900e+00,3.888644025895615641e-06
3.268170426065162726e+00,3.591170094630058429e-06
3.278195488721804551e+00,3.515536084019998952e-06
3.288220551378445933e+00,3.441397032788451327e-06
3.298245614035087314e+00,3.368730529751395864e-06
3.308270676691729140e+00,3.108736949197776767e-06
3.318295739348370965e+00,3.042705577716020571e-06
3.328320802005012347e+00,2.978003249554106446e-06
3.338345864661653728e+00,2.746509306983391241e-06
3.348370927318295553e+00,2.687757357788811419e-06
3.358395989974937379e+00,2.630189323116205458e-06
3.368421052631578760e+00,2.573780440662254421e-06
3.378446115288220142e+00,2.371965118985741583e-06
3.388471177944861967e+00,2.320763413443671652e-06
3.398496240601503793e+00,2.270596529463375646e-06
3.408521303258145174e+00,2.221445252081899469e-06
3.418546365914786556e+00,2.045696094854498881e-06
3.428571428571428381e+00,2.001126537365394142e-06
3.438596491228070207e+00,1.957470735836075448e-06
3.448621553884711588e+00,1.801454101224564397e-06
3.458646616541352969e+00,1.761912633568840647e-06
3.468671679197994795e+00,1.723191631386455924e-06
3.478696741854636620e+00,1.685275346829939735e-06
3.488721804511278002e+00,1.549815976553681196e-06
3.498746867167919383e+00,1.515509542304727120e-06
3.508771929824561209e+00,1.481920711032813642e-06
3.518796992481203034e+00,1.361948006151081358e-06
3.528822055137844416e+00,1.331577622165625030e-06
3.538847117794485797e+00,1.301846129564410148e-06
3.548872180451127623e+00,1.272740794533433473e-06
3.558897243107769448e+00,1.168823870800750342e-06
3.568922305764410829e+00,1.142530958619936143e-06
3.578947368421052211e+00,1.116796589539781337e-06
3.588972431077694036e+00,1.091609874492860399e-06
3.598997493734335862e+00,1.001728272664870190e-06
3.609022556390977243e+00,9.790002000187314479e-07
3.619047619047618625e+00,9.567603795890278207e-07
3.629072681704260450e+00,8.774238456910055106e-07
3.639097744360902276e+00,8.573729725069867413e-07
3.649122807017543657e+00,8.377563066597204511e-07
3.659147869674185038e+00,8.185649464920174978e-07
3.669172932330826864e+00,7.501279196686638784e-07
3.679197994987468689e+00,7.328417602758818816e-07
3.689223057644110071e+00,7.159330458472723535e-07
3.699248120300751452e+00,6.556567876403462947e-07
3.709273182957393278e+00,6.404389165659551963e-07
3.719298245614035103e+00,6.255558807621852679e-07
3.729323308270676485e+00,6.110007770843139951e-07
3.739348370927317866e+00,5.591376459612718008e-07
3.749373433583959692e+00,5.460512266797223901e-07
3.759398496240601517e+00,5.332555409465200569e-07
3.769423558897242899e+00,5.207445357147122422e-07
3.779448621553884280e+00,4.761843119815978298e-07
3.789473684210526105e+00,4.649472181705860407e-07
3.799498746867167931e+00,4.539620964694179861e-07
3.809523809523809312e+00,4.148504986201118072e-07
3.819548872180450694e+00,4.049922152082885418e-07
3.829573934837092519e+00,3.953566405368036385e-07
3.839598997493734345e+00,3.859390165228404612e-07
3.849624060150375726e+00,3.524222942363763877e-07
3.859649122807017108e+00,3.439789523218550471e-07
3.869674185463658933e+00,3.357280307092480598e-07
3.879699248120300759e+00,3.276653912642757405e-07
3.889724310776942140e+00,2.989834573252636574e-07
3.899749373433583521e+00,2.917621155784644316e-07
3.909774436090225347e+00,2.847068295563914830e-07
3.919799498746867172e+00,2.596179338176796136e-07
3.929824561403508554e+00,2.533042443575439506e-07
3.939849624060149935e+00,2.471368445444710460e-07
3.949874686716791761e+00,2.411125288315218995e-07
3.959899749373433586e+00,2.196990666059051023e-07
3.969924812030074968e+00,2.143133521759210680e-07
3.979949874686716349e+00,2.090535130561121946e-07
3.989974937343358175e+00,1.903643679357358565e-07
4.000000000000000000e+00,1.856660627463924129e-07


==> exampleg.csv <==
2.499999999999999887e-08,1.666666666666666591e-22,1.666666666666584541e-22,5.235987755982901605e-29
1.754388458646616647e-02,5.759781499541348639e-05,5.620373557267361664e-05,1.259557064697193026e-05
3.508774417293233222e-02,4.607815350427731126e-04,4.167110192631658257e-04,1.966508313255445459e-04
5.263160375939850144e-02,1.555136572734810681e-03,1.227220969364983035e-03,9.551850355864273563e-04
7.017546334586466372e-02,3.686248340664256828e-03,2.343434726988677299e-03,2.845477202402699104e-03
8.771932293233082600e-02,7.199702251423843215e-03,3.250903743565721881e-03,6.423965859126893989e-03
1.052631825187970022e-01,1.244108371760630632e-02,3.054101765068369372e-03,1.206039080946778516e-02
1.228070421052631644e-01,1.975597815180436811e-02,5.443568904907452330e-04,1.974847711370035508e-02
1.403509016917293128e-01,2.948997096661075401e-02,-5.653549879815606555e-03,2.894297430064820056e-02
1.578947612781954890e-01,4.198864757461822500e-02,-1.686665942568467413e-02,3.845207829186161191e-02
1.754386208646616374e-01,5.759759338841946574e-02,-3.411133948803854454e-02,4.641012047462798884e-02
1.929824804511278136e-01,7.666239382060727192e-02,-5.781163328271744783e-02,5.034816464867889613e-02
2.105263400375939897e-01,9.952863428377434207e-02,-8.753283578027952483e-02,4.737036734769869278e-02
2.280701996240601381e-01,1.265419001905133400e-01,-1.217672317164951029e-01,3.443245248202963377e-02
2.456140592105263143e-01,1.580477769534171240e-01,-1.578077866406093488e-01,8.706450224345322828e-03
2.631579187969925182e-01,1.942946535535554076e-01,-1.916447180541886453e-01,-3.197990683893021935e-02
2.807017783834586666e-01,2.346849539090908321e-01,-2.174341908292039549e-01,-8.831421318089974215e-02
2.982456379699248150e-01,2.781855215709344020e-01,-2.286066424674481345e-01,-1.585124204327634234e-01
3.157894975563910189e-01,3.237596003013083479e-01,-2.192763394648539754e-01,-2.381977450316376532e-01
3.333333571428571673e-01,3.703704338624338455e-01,-1.851851209629718220e-01,-3.207502599428049828e-01
3.508772167293233157e-01,4.169812660165331253e-01,-1.244749650574664690e-01,-3.979690431210614054e-01
3.684210763157895197e-01,4.625553405258280293e-01,-3.819738006772537692e-02,-4.609754908939590057e-01
3.859649359022556681e-01,5.060559011525400663e-01,6.950872727077948843e-02,-5.012595255199703281e-01
4.035087954887218165e-01,5.464461916588910784e-01,1.916047081920475570e-01,-5.117529444733520672e-01
4.210526550751880204e-01,5.826894558071031849e-01,3.187010686424577299e-01,-4.878079855382992380e-01
4.385965146616541688e-01,6.137489373593979503e-01,4.399246318000033518e-01,-4.279650411487153638e-01
4.561403742481203172e-01,6.385878800779971609e-01,5.440255074998050500e-01,-3.344110162241820117e-01
4.736842338345864656e-01,6.561695277251226033e-01,6.206165152056933865e-01,-2.130577155818388080e-01
4.912280934210526695e-01,6.654571240629962858e-01,6.614182714303130650e-01,-7.320556115713341971e-02
5.087719530075187624e-01,6.654571113733775967e-01,6.614182161066469723e-01,7.320594565812815757e-02
5.263158125939849663e-01,6.561694917140423744e-01,6.206163568395878238e-01,2.130580659806668720e-01
5.438596721804510592e-01,6.385878234891567695e-01,5.440252641822828084e-01,3.344113039955675104e-01
5.614035317669172631e-01,6.137488629364987736e-01,4.399243287635714594e-01,4.279652459228041605e-01
5.789473913533834670e-01,5.826893662938464891e-01,3.187007350772886327e-01,4.878080965432208260e-01
5.964912509398495599e-01,5.464460897989784627e-01,1.916043738996923984e-01,5.117529608698909716e-01
6.140351105263157638e-01,5.060557896896724639e-01,6.950841950680465564e-02,5.012594556675256108e-01
6.315789701127819677e-01,4.625552222037068728e-01,-3.819763924763330126e-02,4.609753506900649000e-01
6.491228296992480606e-01,4.169811435788602361e-01,-1.244751606984680209e-01,3.979688536423731660e-01
6.666666892857142646e-01,3.703703100529101011e-01,-1.851852461962419927e-01,3.207500446764208757e-01
6.842105488721804685e-01,3.237594778636349035e-01,-2.192763955137787268e-01,2.381975270170082759e-01
7.017544084586465614e-01,2.781854032488133011e-01,-2.286066377151662055e-01,1.585122196339184830e-01
7.192982680451127653e-01,2.346848424462227301e-01,-2.174341390853931633e-01,8.831404437688430975e-02
7.368421276315789692e-01,1.942945516936417927e-01,-1.916446362417873750e-01,3.197977826042944921e-02
7.543859872180450621e-01,1.580476873258388759e-01,-1.578076920694242158e-01,-8.706537358095857090e-03
7.719298468045112660e-01,1.265418229095911229e-01,-1.217671372622986942e-01,-3.443250249730375745e-02
7.894737063909774699e-01,9.952856843494102546e-02,-8.753275023025043622e-02,-4.737038707713216862e-02
8.070175659774435628e-01,7.666233848929597527e-02,-5.781156218194567070e-02,-5.034816203924846745e-02
8.245614255639097667e-01,5.759754766006291299e-02,-3.411128532864081409e-02,-4.641010353017187978e-02
8.421052851503759706e-01,4.198861053464928578e-02,-1.686662211247703935e-02,-3.845205421229614534e-02
8.596491447368420635e-01,2.948994170046242633e-02,-5.653527382741347501e-03,-2.894294887583617401e-02
8.771930043233082674e-01,1.975595574490944528e-02,5.443677951017813176e-04,-1.974845439771114389e-02
8.947368639097743603e-01,1.244106725539773604e-02,3.054104760328121403e-03,-1.206037306911651383e-02
9.122807234962405643e-01,7.199690819334474308e-03,3.250902329582549145e-03,-6.423953762094172099e-03
9.298245830827067682e-01,3.686241024126979751e-03,2.343431735851573671e-03,-2.845470187396172048e-03
9.473684426691728611e-01,1.555132457182528682e-03,1.227218278906915113e-03,-9.551817917544901376e-04
9.649123022556390650e-01,4.607797059083621198e-04,4.167094798057736416e-04,-1.966498075691867822e-04
9.824561618421052689e-01,5.759735771176381934e-05,5.620329670564841012e-05,-1.259543785637201669e-05
1.000000021428571362e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.017543881015037677e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.035087740601503770e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.052631600187970085e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.070175459774436177e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.087719319360902270e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.105263178947368585e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.122807038533834678e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.140350898120300771e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.157894757706767086e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.175438617293233179e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.192982476879699272e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.210526336466165587e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.228070196052631680e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.245614055639097772e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.263157915225564087e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.280701774812030180e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.298245634398496273e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.315789493984962588e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.333333353571428681e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.350877213157894774e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.368421072744361089e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.385964932330827182e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.403508791917293275e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.421052651503759590e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.438596511090225682e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.456140370676691775e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.473684230263158090e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.491228089849624183e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.508771949436090276e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.526315809022556591e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.543859668609022684e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.561403528195488777e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.578947387781955092e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.596491247368421185e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.614035106954887278e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.631578966541353592e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.649122826127819685e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.666666685714285778e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.684210545300752093e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.701754404887218186e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.719298264473684279e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.736842124060150372e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
1.754385983646616687e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.771929843233082780e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.789473702819548873e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.807017562406015188e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.824561421992481280e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.842105281578947373e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.859649141165413688e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.877193000751879781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.894736860338345874e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.912280719924812189e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.929824579511278282e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.947368439097744375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.964912298684210690e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.982456158270676783e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000017857142875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.017543877443608746e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.035087737030075061e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.052631596616541376e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.070175456203007247e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.087719315789473562e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.105263175375939877e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.122807034962405748e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.140350894548872063e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.157894754135338378e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.175438613721804249e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.192982473308270563e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.210526332894736878e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.228070192481202749e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.245614052067669064e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.263157911654135379e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.280701771240601250e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.298245630827067565e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.315789490413533880e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.333333349999999751e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.350877209586466066e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.368421069172932381e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.385964928759398251e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.403508788345864566e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.421052647932330881e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.438596507518796752e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.456140367105263067e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.473684226691729382e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.491228086278195253e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.508771945864661568e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.526315805451127883e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.543859665037593754e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.561403524624060069e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.578947384210526383e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.596491243796992254e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.614035103383458569e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.631578962969924884e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.649122822556390755e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.666666682142857070e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.684210541729323385e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.701754401315789256e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.719298260902255571e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.736842120488721886e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
2.754385980075187756e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.771929839661654071e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.789473699248120386e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.807017558834586257e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.824561418421052572e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.842105278007518887e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.859649137593984758e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.877192997180451073e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.894736856766917388e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.912280716353383259e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.929824575939849574e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.947368435526315888e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.964912295112781759e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.982456154699248074e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000014285714389e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.017543873872180260e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.035087733458646575e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.052631593045112890e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.070175452631578761e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.087719312218045076e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.105263171804511391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.122807031390977262e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.140350890977443576e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.157894750563909891e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.175438610150375762e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.192982469736842077e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.210526329323308392e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.228070188909774263e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.245614048496240578e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.263157908082706893e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.280701767669172764e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.298245627255639079e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.315789486842105394e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.333333346428571264e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.350877206015037579e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.368421065601503894e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.385964925187969765e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.403508784774436080e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.421052644360901951e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.438596503947368266e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.456140363533834581e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.473684223120300452e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.491228082706766767e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.508771942293233082e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.526315801879698952e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.543859661466165267e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.561403521052631582e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.578947380639097453e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.596491240225563768e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.614035099812030083e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.631578959398495954e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.649122818984962269e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.666666678571428584e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.684210538157894455e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.701754397744360769e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.719298257330827084e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.736842116917292955e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
3.754385976503759270e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.771929836090225585e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.789473695676691456e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.807017555263157771e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.824561414849624086e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.842105274436089957e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.859649134022556272e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.877192993609022587e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.894736853195488457e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.912280712781954772e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.929824572368421087e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.947368431954886958e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.964912291541353273e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.982456151127819588e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000010714285459e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.017543870300752218e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.035087729887218089e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.052631589473684848e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.070175449060150719e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.087719308646616589e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.105263168233083348e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.122807027819549219e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.140350887406015090e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.157894746992481849e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.175438606578947720e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.192982466165413591e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.210526325751880350e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.228070185338346221e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.245614044924812092e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.263157904511278851e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.280701764097744721e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.298245623684210592e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.315789483270677351e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.333333342857143222e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.350877202443609093e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.368421062030075852e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.385964921616541723e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.403508781203007594e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.421052640789474353e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.438596500375940224e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.456140359962406094e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.473684219548872854e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.491228079135338724e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.508771938721804595e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.526315798308271354e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.543859657894737225e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.561403517481203096e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.578947377067669855e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.596491236654135726e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.614035096240601597e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.631578955827068356e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.649122815413534227e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.666666675000000097e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.684210534586466856e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.701754394172932727e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.719298253759398598e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.736842113345865357e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
4.754385972932331228e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.771929832518797099e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.789473692105263858e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.807017551691729729e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.824561411278195600e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.842105270864662359e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.859649130451128229e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.877192990037594100e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.894736849624060859e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.912280709210526730e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.929824568796992601e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.947368428383459360e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.964912287969925231e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.982456147556391102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000007142857861e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.017543866729323732e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.035087726315789602e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.052631585902256361e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.070175445488722232e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.087719305075188103e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.105263164661654862e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.122807024248120733e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.140350883834586604e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.157894743421053363e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.175438603007519234e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.192982462593985105e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.210526322180451864e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.228070181766917734e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.245614041353383605e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.263157900939850364e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.280701760526316235e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.298245620112782106e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.315789479699248865e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.333333339285714736e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.350877198872180607e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.368421058458647366e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.385964918045113237e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.403508777631579107e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.421052637218045867e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.438596496804511737e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.456140356390977608e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.473684215977444367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.491228075563910238e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.508771935150376109e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.526315794736842868e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.543859654323308739e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.561403513909774610e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.578947373496241369e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.596491233082707240e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.614035092669173110e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.631578952255639869e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.649122811842105740e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.666666671428571611e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.684210531015038370e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.701754390601504241e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.719298250187970112e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.736842109774436871e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
5.754385969360902742e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.771929828947368613e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.789473688533835372e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.807017548120301242e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.824561407706767113e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.842105267293233872e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.859649126879699743e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.877192986466165614e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.894736846052632373e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.912280705639098244e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.929824565225564115e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.947368424812030874e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.964912284398496745e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.982456143984962615e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000003571429374e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.017543863157895245e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.035087722744361116e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.052631582330827875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.070175441917293746e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.087719301503759617e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.105263161090226376e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.122807020676692247e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.140350880263158118e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.157894739849624877e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.175438599436090747e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.192982459022556618e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.210526318609023377e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.228070178195489248e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.245614037781955119e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.263157897368421878e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.280701756954887749e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.298245616541353620e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.315789476127820379e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.333333335714286250e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.350877195300752120e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.368421054887218880e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.385964914473684750e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.403508774060150621e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.421052633646617380e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.438596493233083251e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.456140352819549122e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.473684212406015881e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.491228071992481752e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.508771931578947623e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.526315791165414382e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.543859650751880253e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.561403510338346123e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.578947369924812882e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.596491229511278753e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.614035089097744624e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.631578948684211383e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.649122808270677254e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.666666667857143125e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.684210527443609884e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.701754387030075755e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.719298246616541626e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.736842106203008385e+00,0.000000000000000000e+00,-0.000000000000000000e+00,0.000000000000000000e+00
6.754385965789474255e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.771929825375940126e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.789473684962405997e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.807017544548872756e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.824561404135338627e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.842105263721804498e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.859649123308271257e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.877192982894737128e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.894736842481202999e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.912280702067669758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.929824561654135628e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.947368421240601499e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.964912280827068258e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.982456140413534129e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> expplot_t=0.csv <==
7.000700070003418318e-04,2.093323092874640502e-03
1.470147014701428390e-02,2.466140343620678022e-01
2.870287028702822596e-02,9.227834692752532320e-01
4.270427042704216802e-02,2.118876183169846605e+00
5.670567056705611009e-02,3.965708545716959410e+00
7.070707070707094033e-02,6.628600899342556474e+00
8.470847084708488239e-02,1.030415603108433586e+01
9.870987098709882446e-02,1.521903064138301964e+01
1.127112711271127665e-01,2.163053794864362089e+01
1.267126712671267086e-01,2.982884741109549509e+01
1.407140714071406506e-01,4.014018636669200646e+01
1.547154715471545927e-01,5.293022421278233480e+01
1.687168716871685348e-01,6.860668503408908236e+01
1.827182718271824768e-01,8.762028669506842959e+01
1.967196719671964189e-01,1.104638048179099599e+02
2.107210721072103610e-01,1.376709897846447177e+02
2.247224722472243030e-01,1.698212305246372296e+02
2.387238723872382451e-01,2.075691431198847283e+02
2.527252725272521872e-01,2.517410438668939889e+02
2.667266726672661292e-01,3.000316333512842562e+02
2.807280728072809595e-01,3.499722406388103764e+02
2.947294729472949015e-01,4.005896644650771918e+02
3.087308730873088436e-01,4.509723900335936833e+02
3.227322732273227857e-01,5.002265053611220651e+02
3.367336733673367277e-01,5.474923766751002177e+02
3.507350735073506698e-01,5.919603448405192694e+02
3.647364736473646118e-01,6.328716055300316157e+02
3.787378737873785539e-01,6.695047340809232992e+02
3.927392739273924960e-01,7.011557966940974893e+02
4.067406740674064380e-01,7.271237816311366942e+02
4.207420742074203801e-01,7.467120934710382016e+02
4.347434743474343222e-01,7.592513124035762075e+02
4.487448744874482642e-01,7.641412614976902660e+02
4.627462746274622063e-01,7.609038146878635871e+02
4.767476747674761484e-01,7.492296658347424909e+02
4.907490749074909786e-01,7.289779293631094106e+02
5.047504750475049207e-01,6.997167914306277225e+02
5.187518751875188627e-01,6.614300395902101855e+02
5.327532753275328048e-01,6.168165730013793109e+02
5.467546754675467469e-01,5.680964026220267442e+02
5.607560756075606889e-01,5.171410075347924931e+02
5.747574757475746310e-01,4.655159257686868273e+02
5.887588758875885731e-01,4.144881169185999852e+02
6.027602760276025151e-01,3.650459693333086193e+02
6.167616761676164572e-01,3.179342561050295899e+02
6.307630763076303992e-01,2.736965648968770779e+02
6.447644764476443413e-01,2.327165572369312940e+02
6.587658765876582834e-01,1.952519257021704675e+02
6.727672767276722254e-01,1.614583167191280495e+02
6.867686768676861675e-01,1.314034801415032803e+02
7.007700770077009977e-01,1.050743666904318303e+02
7.147714771477149398e-01,8.238159353750918967e+01
7.287728772877288819e-01,6.316618650636610255e+01
7.427742774277428239e-01,4.721399878572071174e+01
7.567756775677567660e-01,3.439719873439192099e+01
7.707770777077707081e-01,2.470832160168126990e+01
7.847784778477846501e-01,1.748821960962079558e+01
7.987798779877985922e-01,1.216889321318248385e+01
8.127812781278125343e-01,8.302702948089692114e+00
8.267826782678264763e-01,5.536516249126645306e+00
8.407840784078404184e-01,3.593401014836006713e+00
8.547854785478543604e-01,2.257895922316639048e+00
8.687868786878683025e-01,1.363846749999999108e+00
8.827882788278822446e-01,7.843838975341290709e-01
8.967896789678961866e-01,4.237526101778645859e-01
9.107910791079110169e-01,2.107311427764543832e-01
9.247924792479249589e-01,9.336181625557726793e-02
9.387938793879389010e-01,3.472058888219461265e-02
9.527952795279528431e-01,9.488912558758673399e-03
9.667966796679667851e-01,1.155712204923175362e-03
9.807980798079807272e-01,-2.601532071600689937e-04
9.947994799479946693e-01,-2.984651046217879136e-05
1.008800880088008611e+00,-7.832230728485377225e-08
1.022802280228022553e+00,-1.578834520178972736e-08
1.036803680368036495e+00,1.202356852731967667e-08
1.050805080508050438e+00,1.074568084014674440e-08
1.064806480648064380e+00,-6.469212395436537802e-10
1.078807880788078322e+00,-6.614327071925141513e-09
1.092809280928092264e+00,-2.906725842514038898e-09
1.106810681068106206e+00,3.337036895140519591e-09
1.120812081208120148e+00,3.686379942325014847e-09
1.134813481348134090e+00,-1.033413997497635633e-09
1.148814881488148032e+00,-3.318082161027312710e-09
1.162816281628161974e+00,-4.153688950214218304e-10
1.176817681768175916e+00,2.524136183863023493e-09
1.190819081908189858e+00,1.200400384880161454e-09
1.204820482048203800e+00,-1.656563655555627311e-09
1.218821882188217742e+00,-1.511903002448515665e-09
1.232823282328233461e+00,8.830105614928912750e-10
1.246824682468247403e+00,1.512024280793771983e-09
1.260826082608261345e+00,-2.717893399506979735e-10
1.274827482748275287e+00,-1.327928556134760546e-09
1.288828882888289229e+00,-1.631194371632529402e-10
1.302830283028303171e+00,1.053337884418305906e-09
1.316831683168317113e+00,4.361060308467661325e-10
1.330833083308331055e+00,-7.531987846865915125e-10
1.344834483448344997e+00,-5.747546026661465511e-10
1.358835883588358939e+00,4.693688977722415834e-10
1.372837283728372881e+00,6.107821510717730569e-10
1.386838683868386823e+00,-2.259530152111194672e-10
1.400840084008400765e+00,-5.748506489107536135e-10
1.414841484148414708e+00,3.408359367435820586e-11
1.428842884288428650e+00,4.939599817059867377e-10
1.442844284428442592e+00,1.041272112395184237e-10
1.456845684568456534e+00,-3.900488171557285331e-10
1.470847084708470476e+00,-1.923868403016934802e-10
1.484848484848484418e+00,2.799440279184594726e-10
1.498849884988498360e+00,2.378173808406717464e-10
1.512851285128512302e+00,-1.755419939838575150e-10
1.526852685268526244e+00,-2.490978704273144955e-10
1.540854085408540186e+00,8.445643453557590562e-11
1.554855485548554128e+00,2.352236432770487974e-10
1.568856885688568070e+00,-1.083395979111544156e-11
1.582858285828582012e+00,-2.045916204977357640e-10
1.596859685968595954e+00,-4.394699771412736228e-11
1.610861086108609896e+00,1.645473149546217481e-10
1.624862486248623838e+00,8.049324320541124377e-11
1.638863886388637781e+00,-1.210595400536841891e-10
1.652865286528653499e+00,-1.007391608555350059e-10
1.666866686668667441e+00,7.867077028172206808e-11
1.680868086808681383e+00,1.074065927181392774e-10
1.694869486948695325e+00,-4.058298650903108576e-11
1.708870887088709267e+00,-1.035460881227316155e-10
1.722872287228723209e+00,8.741270013683984221e-12
1.736873687368737151e+00,9.222565372234453561e-11
1.750875087508751093e+00,1.590645189490911392e-11
1.764876487648765035e+00,-7.626995398274113304e-11
1.778877887788778978e+00,-3.324871815641534127e-11
1.792879287928792920e+00,5.811198121477563004e-11
1.806880688068806862e+00,4.375935521195715617e-11
1.820882088208820804e+00,-3.973673330228889392e-11
1.834883488348834746e+00,-4.831804868791943645e-11
1.848884888488848688e+00,2.261326267998035475e-11
1.862886288628862630e+00,4.804146417216373898e-11
1.876887688768876572e+00,-7.769201735533214362e-12
1.890889088908890514e+00,-4.412234444801183235e-11
1.904890489048904456e+00,-4.227548940933418602e-12
1.918891889188918398e+00,3.774009208645245066e-11
1.932893289328932340e+00,1.313737774484532003e-11
1.946894689468946282e+00,-2.996169437477828231e-11
1.960896089608960224e+00,-1.903200959985258855e-11
1.974897489748974166e+00,2.169499054683224575e-11
1.988898889888988109e+00,2.217596707292875307e-11
2.002900290029002051e+00,-1.367250547733329161e-11
2.016901690169015993e+00,-2.297215539430390132e-11
2.030903090309029935e+00,6.423444919858209322e-12
2.044904490449043877e+00,2.191215084633632435e-11
2.058905890589057819e+00,-3.041507249538834550e-13
2.072907290729073537e+00,-1.948774755541952161e-11
2.086908690869087479e+00,-4.496985959996919455e-12
2.100910091009101421e+00,1.618980242984132912e-11
2.114911491149115363e+00,7.938651072779008463e-12
2.128912891289129306e+00,-1.244918722352108972e-11
2.142914291429143248e+00,-1.007296276983592669e-11
2.156915691569157190e+00,8.631291360740117154e-12
2.170917091709171132e+00,1.105129454145842885e-11
2.184918491849185074e+00,-5.020406988120860734e-12
2.198919891989199016e+00,-1.104899002671302094e-11
2.212921292129212958e+00,1.823632152954235577e-12
2.226922692269226900e+00,1.029155435851704073e-11
2.240924092409240842e+00,8.293293912728242004e-13
2.254925492549254784e+00,-8.990241982093000444e-12
2.268926892689268726e+00,-2.873870807137222709e-12
2.282928292829282668e+00,7.357030483980783998e-12
2.296929692969296610e+00,4.308205183644479586e-12
2.310931093109310552e+00,-5.570530125400793004e-12
2.324932493249324494e+00,-5.164299805145653506e-12
2.338933893389338436e+00,3.783919839585139968e-12
2.352935293529352379e+00,5.517081641245764509e-12
2.366936693669366321e+00,-2.111987704319853870e-12


==> expplot_t=1.csv <==
7.000700070003418318e-04,6.493208383721666788e-08
1.470147014701428390e-02,6.963527181225462632e-08
2.870287028702822596e-02,3.133777406880936984e-08
4.270427042704216802e-02,-5.849813559622192435e-08
5.670567056705611009e-02,-5.058422431997232409e-08
7.070707070707094033e-02,4.277045813003554407e-08
8.470847084708488239e-02,6.509042333978505163e-08
9.870987098709882446e-02,-2.180575047802386093e-08
1.127112711271127665e-01,-7.324184680475344215e-08
1.267126712671267086e-01,-3.394377746024519646e-09
1.407140714071406506e-01,7.289397400329644289e-08
1.547154715471545927e-01,3.125191481448992810e-08
1.687168716871685348e-01,-6.079967300657225450e-08
1.827182718271824768e-01,-5.894648876684600634e-08
1.967196719671964189e-01,3.241525356950574604e-08
2.107210721072103610e-01,8.197921202928671719e-08
2.247224722472243030e-01,1.876875389535737948e-08
2.387238723872382451e-01,-1.087203528187885706e-07
2.527252725272521872e-01,1.538089050818803482e-05
2.667266726672661292e-01,4.113468621827771898e-03
2.807280728072809595e-01,3.276771649293824112e-02
2.947294729472949015e-01,1.212692497806031611e-01
3.087308730873088436e-01,3.165085859438767635e-01
3.227322732273227857e-01,6.765997310240781104e-01
3.367336733673367277e-01,1.271616345338014042e+00
3.507350735073506698e-01,2.184786851319666212e+00
3.647364736473646118e-01,3.514010393344974670e+00
3.787378737873785539e-01,5.373732613142222725e+00
3.927392739273924960e-01,7.897235967489276476e+00
4.067406740674064380e-01,1.123930104432399446e+01
4.207420742074203801e-01,1.557895832018814453e+01
4.347434743474343222e-01,2.112188558845297948e+01
4.487448744874482642e-01,2.810220544032496193e+01
4.627462746274622063e-01,3.678400626273874252e+01
4.767476747674761484e-01,4.746409871633461819e+01
4.907490749074909786e-01,6.048236573562120810e+01
5.047504750475049207e-01,7.619306548138625601e+01
5.187518751875188627e-01,9.382525819115912213e+01
5.327532753275328048e-01,1.127972779771904470e+02
5.467546754675467469e-01,1.328004988535341511e+02
5.607560756075606889e-01,1.535036616355306478e+02
5.747574757475746310e-01,1.745514193053125496e+02
5.887588758875885731e-01,1.955751909027392230e+02
6.027602760276025151e-01,2.162029317856820114e+02
6.167616761676164572e-01,2.360629456109257660e+02
6.307630763076303992e-01,2.547811282593765441e+02
6.447644764476443413e-01,2.719743766956247555e+02
6.587658765876582834e-01,2.872448700884851860e+02
6.727672767276722254e-01,3.001799833850345749e+02
6.867686768676861675e-01,3.103610819322364591e+02
7.007700770077009977e-01,3.173821269368236244e+02
7.147714771477149398e-01,3.208757686075522884e+02
7.287728772877288819e-01,3.205390564504957638e+02
7.427742774277428239e-01,3.161350546720113357e+02
7.567756775677567660e-01,3.072632830016228809e+02
7.707770777077707081e-01,2.940888088020071223e+02
7.847784778477846501e-01,2.776742918014716111e+02
7.987798779877985922e-01,2.588866044611439747e+02
8.127812781278125343e-01,2.385057739856814578e+02
8.267826782678264763e-01,2.172224668344955205e+02
8.407840784078404184e-01,1.956275942687467193e+02
8.547854785478543604e-01,1.742103867822462178e+02
8.687868786878683025e-01,1.533653538682355020e+02
8.827882788278822446e-01,1.334048464633041249e+02
8.967896789678961866e-01,1.145732552331650425e+02
9.107910791079110169e-01,9.705938324717608623e+01
9.247924792479249589e-01,8.100484843165401116e+01
9.387938793879389010e-01,6.650815799046013410e+01
9.527952795279528431e-01,5.362572286057159232e+01
9.667966796679667851e-01,4.237205074093670021e+01
9.807980798079807272e-01,3.272167289533583556e+01
9.947994799479946693e-01,2.461629302022889831e+01
1.008800880088008611e+00,1.807152418959528006e+01
1.022802280228022553e+00,1.308764492626572107e+01
1.036803680368036495e+00,9.335415370009329195e+00
1.050805080508050438e+00,6.543907898108548338e+00
1.064806480648064380e+00,4.495949837059626475e+00
1.078807880788078322e+00,3.017519793232219083e+00
1.092809280928092264e+00,1.970105574234745971e+00
1.106810681068106206e+00,1.244402030849536489e+00
1.120812081208120148e+00,7.549471059676846618e-01
1.134813481348134090e+00,4.355828356331054030e-01
1.148814881488148032e+00,2.356885656590561318e-01
1.162816281628161974e+00,1.171040845977898426e-01
1.176817681768175916e+00,5.162611026943422082e-02
1.190819081908189858e+00,1.895962493770510932e-02
1.204820482048203800e+00,5.024177771730424687e-03
1.218821882188217742e+00,5.411416598035123648e-04
1.232823282328233461e+00,-1.417172581155031180e-04
1.246824682468247403e+00,-5.854586186264237326e-06
1.260826082608261345e+00,2.279157069142422354e-09
1.274827482748275287e+00,2.136173585776469707e-08
1.288828882888289229e+00,7.239032857935875724e-09
1.302830283028303171e+00,-7.294270008472323681e-09
1.316831683168317113e+00,-7.941142963677596710e-09
1.330833083308331055e+00,1.646961530632988651e-09
1.344834483448344997e+00,6.570249083460649647e-09
1.358835883588358939e+00,1.184844286202628976e-09
1.372837283728372881e+00,-4.743966175664599636e-09
1.386838683868386823e+00,-2.515508091503835553e-09
1.400840084008400765e+00,3.010886725908204113e-09
1.414841484148414708e+00,2.956075512209049567e-09
1.428842884288428650e+00,-1.568850623641894967e-09
1.442844284428442592e+00,-2.870651210866385686e-09
1.456845684568456534e+00,4.697351922696818062e-10
1.470847084708470476e+00,2.495803163233833259e-09
1.484848484848484418e+00,3.012683186272020566e-10
1.498849884988498360e+00,-1.987341453996493694e-09
1.512851285128512302e+00,-7.879860898840504124e-10
1.526852685268526244e+00,1.447066368556724730e-09
1.540854085408540186e+00,1.044692165850655239e-09
1.554855485548554128e+00,-9.380522551011264461e-10
1.568856885688568070e+00,-1.125997458936312213e-09
1.582858285828582012e+00,4.965874737994433559e-10
1.596859685968595954e+00,1.082146505824942751e-09
1.610861086108609896e+00,-1.398134941029731494e-10
1.624862486248623838e+00,-9.561791444181149560e-10
1.638863886388637781e+00,-1.280040293847176607e-10
1.652865286528653499e+00,7.836979891733914169e-10
1.666866686668667441e+00,3.112535704927382727e-10
1.680868086808681383e+00,-5.923388723858986403e-10
1.694869486948695325e+00,-4.194795504824855015e-10
1.708870887088709267e+00,4.028654254644518482e-10
1.722872287228723209e+00,4.651466795013762381e-10
1.736873687368737151e+00,-2.295767249529791637e-10
1.750875087508751093e+00,-4.616505001542184236e-10
1.764876487648765035e+00,8.155444083992366229e-11
1.778877887788778978e+00,4.223033957852152650e-10
1.792879287928792920e+00,3.651490979151552671e-11
1.806880688068806862e+00,-3.592501074705628013e-10
1.820882088208820804e+00,-1.233426113536184701e-10
1.834883488348834746e+00,2.832116065499089022e-10
1.848884888488848688e+00,1.801971181241672149e-10
1.862886288628862630e+00,-2.029631374723508236e-10
1.876887688768876572e+00,-2.101145923385226058e-10
1.890889088908890514e+00,1.254306413293257292e-10
1.904890489048904456e+00,2.172812635706670033e-10
1.918891889188918398e+00,-5.562808511820958218e-11
1.932893289328932340e+00,-2.063843469635064177e-10
1.946894689468946282e+00,-3.143134138633084082e-12
1.960896089608960224e+00,1.823297691509281964e-10
1.974897489748974166e+00,4.912224544595695728e-11
1.988898889888988109e+00,-1.497019840962681252e-10
2.002900290029002051e+00,-8.179183931012553865e-11
2.016901690169015993e+00,1.127177715876358139e-10
2.030903090309029935e+00,1.016806387793338215e-10
2.044904490449043877e+00,-7.490257312953314946e-11
2.058905890589057819e+00,-1.100338291463244122e-10
2.072907290729073537e+00,3.912803494580102731e-11
2.086908690869087479e+00,1.086504752015715371e-10
2.100910091009101421e+00,-7.495942455924702409e-12
2.114911491149115363e+00,-9.956202469665486765e-11
2.128912891289129306e+00,-1.859355223378815600e-11
2.142914291429143248e+00,8.495050670545539811e-11
2.156915691569157190e+00,3.839381920912189295e-11
2.170917091709171132e+00,-6.688657555181439178e-11
2.184918491849185074e+00,-5.171945823220527629e-11
2.198919891989199016e+00,4.730560318775766001e-11
2.212921292129212958e+00,5.887136184461419668e-11
2.226922692269226900e+00,-2.784700673520636452e-11
2.240924092409240842e+00,-6.047544967091351308e-11
2.254925492549254784e+00,9.850542133480810356e-12
2.268926892689268726e+00,5.745125722815925208e-11
2.282928292829282668e+00,5.707292066075791108e-12
2.296929692969296610e+00,-5.081186769334320499e-11
2.310931093109310552e+00,-1.817051958823171089e-11
2.324932493249324494e+00,4.167130560350922405e-11
2.338933893389338436e+00,2.722000905344762529e-11
2.352935293529352379e+00,-3.107990899004916265e-11
2.366936693669366321e+00,-3.280800607264522463e-11


==> expplot_t=2.csv <==
7.000700070003418318e-04,-4.502460862492408391e-11
1.470147014701428390e-02,-1.095205899253961175e-09
2.870287028702822596e-02,-9.393908034327642280e-10
4.270427042704216802e-02,6.145469928245965346e-10
5.670567056705611009e-02,1.502458339337776416e-09
7.070707070707094033e-02,1.553867134164184127e-10
8.470847084708488239e-02,-1.741911563438273571e-09
9.870987098709882446e-02,-1.095451284375134337e-09
1.127112711271127665e-01,1.586483666467978589e-09
1.267126712671267086e-01,2.070782892415630855e-09
1.407140714071406506e-01,-9.893107764097465553e-10
1.547154715471545927e-01,-2.917325018306583898e-09
1.687168716871685348e-01,-4.323564980281507671e-11
1.827182718271824768e-01,3.457610442857784434e-09
1.967196719671964189e-01,1.450083707260337078e-09
2.107210721072103610e-01,-3.510007423213902783e-09
2.247224722472243030e-01,-3.101181157256514500e-09
2.387238723872382451e-01,2.908682506720649227e-09
2.527252725272521872e-01,4.791825449065091296e-09
2.667266726672661292e-01,-1.521506764757571989e-09
2.807280728072809595e-01,-6.230944158947337309e-09
2.947294729472949015e-01,-7.184361734640387953e-10
3.087308730873088436e-01,7.034058504494160718e-09
3.227322732273227857e-01,3.773734578413341531e-09
3.367336733673367277e-01,-6.707629998649535758e-09
3.507350735073506698e-01,-7.436916784456745873e-09
3.647364736473646118e-01,4.632180558262037322e-09
3.787378737873785539e-01,1.122480326666676678e-08
3.927392739273924960e-01,-1.413109501210350643e-11
4.067406740674064380e-01,-1.416660292378439188e-08
4.207420742074203801e-01,-8.268121139067917887e-09
4.347434743474343222e-01,1.431920547116697369e-08
4.487448744874482642e-01,2.245830151741177154e-08
4.627462746274622063e-01,-7.166739121045107772e-09
4.767476747674761484e-01,-5.366915162862065206e-08
4.907490749074909786e-01,-1.900331904935567076e-08
5.047504750475049207e-01,-2.160953886605314084e-05
5.187518751875188627e-01,1.227720141696970633e-03
5.327532753275328048e-01,1.097604783670516441e-02
5.467546754675467469e-01,4.250183749335518374e-02
5.607560756075606889e-01,1.150100123764549731e-01
5.747574757475746310e-01,2.540537036960038297e-01
5.887588758875885731e-01,4.921657258638287291e-01
6.027602760276025151e-01,8.696175493103720511e-01
6.167616761676164572e-01,1.435318071591670241e+00
6.307630763076303992e-01,2.247918271570854554e+00
6.447644764476443413e-01,3.377178637357270752e+00
6.587658765876582834e-01,4.905581458433198705e+00
6.727672767276722254e-01,6.930079244690277918e+00
6.867686768676861675e-01,9.563828483407229797e+00
7.007700770077009977e-01,1.293779014413083672e+01
7.147714771477149398e-01,1.720224934968558017e+01
7.287728772877288819e-01,2.252897011009373429e+01
7.427742774277428239e-01,2.911773745548137171e+01
7.567756775677567660e-01,3.714144292712786211e+01
7.707770777077707081e-01,4.620919410326370524e+01
7.847784778477846501e-01,5.610888176503572566e+01
7.987798779877985922e-01,6.669971854655513255e+01
8.127812781278125343e-01,7.782038682984207867e+01
8.267826782678264763e-01,8.929057311265852093e+01
8.407840784078404184e-01,1.009169937217270387e+02
8.547854785478543604e-01,1.124985931936654850e+02
8.687868786878683025e-01,1.238286426790655241e+02
8.827882788278822446e-01,1.346934727241277585e+02
8.967896789678961866e-01,1.448691117957452548e+02
9.107910791079110169e-01,1.541180684402386305e+02
9.247924792479249589e-01,1.621888895316969013e+02
9.387938793879389010e-01,1.688207842608899796e+02
9.527952795279528431e-01,1.737542500429839833e+02
9.667966796679667851e-01,1.767462735685721498e+02
9.807980798079807272e-01,1.775850989652204817e+02
9.947994799479946693e-01,1.760880981383536721e+02
1.008800880088008611e+00,1.719673611902163941e+02
1.022802280228022553e+00,1.654247701212868833e+02
1.036803680368036495e+00,1.570000527489897024e+02
1.050805080508050438e+00,1.471409258757366274e+02
1.064806480648064380e+00,1.362630888166534646e+02
1.078807880788078322e+00,1.247438154611360375e+02
1.092809280928092264e+00,1.129134798985232209e+02
1.106810681068106206e+00,1.010521750826287501e+02
1.120812081208120148e+00,8.939174038260678401e+01
1.134813481348134090e+00,7.812148411353382471e+01
1.148814881488148032e+00,6.739516308359461050e+01
1.162816281628161974e+00,5.733699358453263528e+01
1.176817681768175916e+00,4.804541308553316270e+01
1.190819081908189858e+00,3.959445771164603656e+01
1.204820482048203800e+00,3.203350869696233616e+01
1.218821882188217742e+00,2.538669643484523064e+01
1.232823282328233461e+00,1.965357056789449075e+01
1.246824682468247403e+00,1.481367192623587314e+01
1.260826082608261345e+00,1.091539708657690255e+01
1.274827482748275287e+00,7.935834554864080737e+00
1.288828882888289229e+00,5.680853007988524439e+00
1.302830283028303171e+00,3.995062016890872592e+00
1.316831683168317113e+00,2.752642826862198966e+00
1.330833083308331055e+00,1.851910982702360764e+00
1.344834483448344997e+00,1.211295112660887519e+00
1.358835883588358939e+00,7.659333537906600764e-01
1.372837283728372881e+00,4.647233720110661714e-01
1.386838683868386823e+00,2.678039046765824938e-01
1.400840084008400765e+00,1.444493548974492836e-01
1.414841484148414708e+00,7.133295753307089537e-02
1.428842884288428650e+00,3.109942374173238488e-02
1.442844284428442592e+00,1.118547978341689550e-02
1.456845684568456534e+00,2.832486465743601182e-03
1.470847084708470476e+00,2.510028496158095163e-04
1.484848484848484418e+00,-8.235468200106210159e-05
1.498849884988498360e+00,-3.259953314357754076e-07
1.512851285128512302e+00,2.232605290690735800e-08
1.526852685268526244e+00,-2.508061821674787171e-09
1.540854085408540186e+00,-7.289931054864430596e-09
1.554855485548554128e+00,-2.746679737955468796e-09
1.568856885688568070e+00,2.899017781988749215e-09
1.582858285828582012e+00,3.514010058972581921e-09
1.596859685968595954e+00,-4.960695660444567129e-10
1.610861086108609896e+00,-3.032624769678636784e-09
1.624862486248623838e+00,-8.382340476425405876e-10
1.638863886388637781e+00,2.184921092578951490e-09
1.652865286528653499e+00,1.480672151541693310e-09
1.666866686668667441e+00,-1.316582970752151001e-09
1.680868086808681383e+00,-1.671279268037998618e-09
1.694869486948695325e+00,5.720205765055177593e-10
1.708870887088709267e+00,1.581227961806439972e-09
1.722872287228723209e+00,-2.042378058905801001e-12
1.736873687368737151e+00,-1.333762582095407795e-09
1.750875087508751093e+00,-3.891741963499134556e-10
1.764876487648765035e+00,1.016108103871818553e-09
1.778877887788778978e+00,6.205753689926065043e-10
1.792879287928792920e+00,-6.872682566315279669e-10
1.806880688068806862e+00,-7.211302357072976190e-10
1.820882088208820804e+00,3.848678511771988553e-10
1.834883488348834746e+00,7.225894687581572622e-10
1.848884888488848688e+00,-1.302926736097956429e-10
1.862886288628862630e+00,-6.551568871015693091e-10
1.876887688768876572e+00,-6.686412662997732248e-11
1.890889088908890514e+00,5.455238085924334963e-10
1.904890489048904456e+00,2.053464670402754012e-10
1.918891889188918398e+00,-4.155555879510531092e-10
1.932893289328932340e+00,-2.894201539582947352e-10
1.946894689468946282e+00,2.823119205326710226e-10
1.960896089608960224e+00,3.267286213754312928e-10
1.974897489748974166e+00,-1.580599552495561786e-10
1.988898889888988109e+00,-3.265350609845663119e-10
2.002900290029002051e+00,5.089142606392793055e-11
2.016901690169015993e+00,2.986383473656872151e-10
2.030903090309029935e+00,3.472696116683132039e-11
2.044904490449043877e+00,-2.522957283628768580e-10
2.058905890589057819e+00,-9.720494847151572022e-11
2.072907290729073537e+00,1.958648503001298492e-10
2.086908690869087479e+00,1.371711794248604274e-10
2.100910091009101421e+00,-1.362818531807756929e-10
2.114911491149115363e+00,-1.568272392078321068e-10
2.128912891289129306e+00,7.902580249012087956e-11
2.142914291429143248e+00,1.593996717520300237e-10
2.156915691569157190e+00,-2.804773522116417273e-11
2.170917091709171132e+00,-1.485790743906435285e-10
2.184918491849185074e+00,-1.411251759712858100e-11
2.198919891989199016e+00,1.282453654107052324e-10
2.212921292129212958e+00,4.615622534095240757e-11
2.226922692269226900e+00,-1.020411595985219328e-10
2.240924092409240842e+00,-6.783652859912989762e-11
2.254925492549254784e+00,7.325822441334592279e-11
2.268926892689268726e+00,7.972935598293018009e-11
2.282928292829282668e+00,-4.462203825123535120e-11
2.296929692969296610e+00,-8.298133298309627449e-11
2.310931093109310552e+00,1.827463833429915800e-11
2.324932493249324494e+00,7.915496722021606549e-11
2.338933893389338436e+00,4.269743686675382969e-12
2.352935293529352379e+00,-6.995598199974621439e-11
2.366936693669366321e+00,-2.209049904393144789e-11


==> expplot_t=3.csv <==
7.000700070003418318e-04,6.406333644459179541e-09
1.470147014701428390e-02,-3.847268312922308968e-09
2.870287028702822596e-02,-1.714373087137676794e-09
4.270427042704216802e-02,3.562378138921612745e-09
5.670567056705611009e-02,2.784103686554596324e-09
7.070707070707094033e-02,-2.765146687430472666e-09
8.470847084708488239e-02,-3.590449119150745196e-09
9.870987098709882446e-02,1.780788240162224208e-09
1.127112711271127665e-01,4.156198216043594417e-09
1.267126712671267086e-01,-6.290993461133099417e-10
1.407140714071406506e-01,-4.403092508138351610e-09
1.547154715471545927e-01,-6.105283094741712924e-10
1.687168716871685348e-01,4.331902440500713947e-09
1.827182718271824768e-01,1.859374815681489711e-09
1.967196719671964189e-01,-3.912560822235667688e-09
2.107210721072103610e-01,-3.030158205860635493e-09
2.247224722472243030e-01,3.166034402154378083e-09
2.387238723872382451e-01,4.039153818908887264e-09
2.527252725272521872e-01,-2.114378463785771218e-09
2.667266726672661292e-01,-4.797252520816773657e-09
2.807280728072809595e-01,8.109130066680875545e-10
2.947294729472949015e-01,5.233416008022432548e-09
3.087308730873088436e-01,6.748151425158456525e-10
3.227322732273227857e-01,-5.276855854814705087e-09
3.367336733673367277e-01,-2.251822608268991010e-09
3.507350735073506698e-01,4.884587626494674061e-09
3.647364736473646118e-01,3.812138210867777519e-09
3.787378737873785539e-01,-4.026512051647069853e-09
3.927392739273924960e-01,-5.230565840474975937e-09
4.067406740674064380e-01,2.705948861753689524e-09
4.207420742074203801e-01,6.373329504758612279e-09
4.347434743474343222e-01,-9.550385796078096054e-10
4.487448744874482642e-01,-7.094782052054861410e-09
4.627462746274622063e-01,-1.153530606848106728e-09
4.767476747674761484e-01,7.253673246803386204e-09
4.907490749074909786e-01,3.502330034229461503e-09
5.047504750475049207e-01,-6.710258842701582789e-09
5.187518751875188627e-01,-5.919482542453734566e-09
5.327532753275328048e-01,5.347662948621412755e-09
5.467546754675467469e-01,8.169670217570358911e-09
5.607560756075606889e-01,-3.079880198768620869e-09
5.747574757475746310e-01,-9.935356377648670360e-09
5.887588758875885731e-01,-1.181146581371955628e-10
6.027602760276025151e-01,1.079815214561528416e-08
6.167616761676164572e-01,4.172927292181873024e-09
6.307630763076303992e-01,-1.018549166495806610e-08
6.447644764476443413e-01,-8.839293713098146843e-09
6.587658765876582834e-01,7.269508671684319354e-09
6.727672767276722254e-01,1.356305317833885043e-08
6.867686768676861675e-01,-5.967968746279001255e-10
7.007700770077009977e-01,-1.719636207125791742e-08
7.147714771477149398e-01,-1.395340852373081134e-08
7.287728772877288819e-01,1.823196085831135098e-08
7.427742774277428239e-01,8.559750054167352917e-08
7.567756775677567660e-01,-2.782965375340862052e-05
7.707770777077707081e-01,7.058008528760640688e-04
7.847784778477846501e-01,6.137979001540719813e-03
7.987798779877985922e-01,2.343547332809695766e-02
8.127812781278125343e-01,6.320771358709169341e-02
8.267826782678264763e-01,1.399212612933440070e-01
8.407840784078404184e-01,2.723974452157481019e-01
8.547854785478543604e-01,4.843701853735735696e-01
8.687868786878683025e-01,8.051271529991738118e-01
8.827882788278822446e-01,1.270280517464019709e+00
8.967896789678961866e-01,1.922698895004217867e+00
9.107910791079110169e-01,2.813599015739945308e+00
9.247924792479249589e-01,4.003759404180025960e+00
9.387938793879389010e-01,5.564773038313924225e+00
9.527952795279528431e-01,7.580240976672666164e+00
9.667966796679667851e-01,1.014694409447064061e+01
9.807980798079807272e-01,1.337653498284036857e+01
9.947994799479946693e-01,1.740048672804192265e+01
1.008800880088008611e+00,2.230440829894877552e+01
1.022802280228022553e+00,2.785184625477244680e+01
1.036803680368036495e+00,3.394802847369715693e+01
1.050805080508050438e+00,4.051366318230549268e+01
1.064806480648064380e+00,4.745434478373115184e+01
1.078807880788078322e+00,5.466214293241699096e+01
1.092809280928092264e+00,6.201924503526848298e+01
1.106810681068106206e+00,6.940099243638132975e+01
1.120812081208120148e+00,7.667707479434402273e+01
1.134813481348134090e+00,8.371066379286806125e+01
1.148814881488148032e+00,9.035618075501660940e+01
1.162816281628161974e+00,9.645715481476078423e+01
1.176817681768175916e+00,1.018459903874099268e+02
1.190819081908189858e+00,1.063471135186940870e+02
1.204820482048203800e+00,1.097839270855711078e+02
1.218821882188217742e+00,1.119885595953739852e+02
1.232823282328233461e+00,1.128110534449600380e+02
1.246824682468247403e+00,1.121144901650907855e+02
1.260826082608261345e+00,1.096958497298988675e+02
1.274827482748275287e+00,1.057548154123568480e+02
1.288828882888289229e+00,1.006047305628335522e+02
1.302830283028303171e+00,9.451627654286909319e+01
1.316831683168317113e+00,8.774532562968121852e+01
1.330833083308331055e+00,8.052699830281981974e+01
1.344834483448344997e+00,7.306942880292653797e+01
1.358835883588358939e+00,6.555110026158611447e+01
1.372837283728372881e+00,5.812182463667851096e+01
1.386838683868386823e+00,5.090606941185001233e+01
1.400840084008400765e+00,4.400698538125222825e+01
1.414841484148414708e+00,3.750979250746623705e+01
1.428842884288428650e+00,3.148377095293935568e+01
1.442844284428442592e+00,2.598274265743409828e+01
1.456845684568456534e+00,2.104450966744841267e+01
1.470847084708470476e+00,1.669015708189196445e+01
1.484848484848484418e+00,1.292440738464028094e+01
1.498849884988498360e+00,9.739446126671836623e+00
1.512851285128512302e+00,7.190516010572167716e+00
1.526852685268526244e+00,5.237130476356164799e+00
1.540854085408540186e+00,3.754647527450429845e+00
1.554855485548554128e+00,2.643588994758821364e+00
1.568856885688568070e+00,1.822909850808061449e+00
1.582858285828582012e+00,1.226786774800017188e+00
1.596859685968595954e+00,8.021679312894866021e-01
1.610861086108609896e+00,5.066700346780167452e-01
1.624862486248623838e+00,3.067473587339842878e-01
1.638863886388637781e+00,1.761185622889640534e-01
1.652865286528653499e+00,9.444015538439626267e-02
1.666866686668667441e+00,4.620639003034650305e-02
1.680868086808681383e+00,1.984211123162897897e-02
1.694869486948695325e+00,6.947668071430012672e-03
1.708870887088709267e+00,1.660193945242156160e-03
1.722872287228723209e+00,1.084503887606646719e-04
1.736873687368737151e+00,-4.875547679109007893e-05
1.750875087508751093e+00,7.367203047353681567e-08
1.764876487648765035e+00,-1.419982680381608772e-08
1.778877887788778978e+00,-6.816693736459177364e-09
1.792879287928792920e+00,2.358884416981132254e-09
1.806880688068806862e+00,4.566290698625741334e-09
1.820882088208820804e+00,5.983570078454574524e-10
1.834883488348834746e+00,-2.897492993541429421e-09
1.848884888488848688e+00,-1.613070387346774731e-09
1.862886288628862630e+00,1.595608513200335956e-09
1.876887688768876572e+00,1.830083892811358715e-09
1.890889088908890514e+00,-6.411436848547837873e-10
1.904890489048904456e+00,-1.675764667279629128e-09
1.918891889188918398e+00,-9.543839361749239374e-12
1.932893289328932340e+00,1.360241687447717811e-09
1.946894689468946282e+00,4.130477703303417410e-10
1.960896089608960224e+00,-9.973634898934946986e-10
1.974897489748974166e+00,-6.265580144094127952e-10
1.988898889888988109e+00,6.495154858769267322e-10
2.002900290029002051e+00,7.017243175717014460e-10
2.016901690169015993e+00,-3.486469320184910981e-10
2.030903090309029935e+00,-6.821957483107946925e-10
2.044904490449043877e+00,1.082574772193218798e-10
2.058905890589057819e+00,6.032494020280853294e-10
2.072907290729073537e+00,6.935768330117257745e-11
2.086908690869087479e+00,-4.921319912544481527e-10
2.100910091009101421e+00,-1.885440247278289820e-10
2.114911491149115363e+00,3.691368321404126273e-10
2.128912891289129306e+00,2.571998637512292307e-10
2.142914291429143248e+00,-2.485189701238230941e-10
2.156915691569157190e+00,-2.847766943731757501e-10
2.170917091709171132e+00,1.396779972610911107e-10
2.184918491849185074e+00,2.810373387584767949e-10
2.198919891989199016e+00,-4.809232115618658988e-11
2.212921292129212958e+00,-2.551216464225602274e-10
2.226922692269226900e+00,-2.375215494077220609e-11
2.240924092409240842e+00,2.151893050042810361e-10
2.254925492549254784e+00,7.559658576851049049e-11
2.268926892689268726e+00,-1.680371835855826151e-10
2.282928292829282668e+00,-1.087130100037726652e-10
2.296929692969296610e+00,1.191482115301827883e-10
2.310931093109310552e+00,1.254030690215827276e-10
2.324932493249324494e+00,-7.261320032389407911e-11
2.338933893389338436e+00,-1.285040796803440125e-10
2.352935293529352379e+00,3.130237748819251730e-11
2.366936693669366321e+00,1.211064937843917685e-10


==> expplot_t=4.csv <==
7.000700070003418318e-04,4.191439908094891345e-10
1.470147014701428390e-02,-4.213306940334488904e-10
2.870287028702822596e-02,-1.565397677146379188e-10
4.270427042704216802e-02,4.030866358605049312e-10
5.670567056705611009e-02,2.525158320169734315e-10
7.070707070707094033e-02,-3.490065049274672823e-10
8.470847084708488239e-02,-3.346522821752947597e-10
9.870987098709882446e-02,2.813129300156539348e-10
1.127112711271127665e-01,4.062487036380419919e-10
1.267126712671267086e-01,-1.969150084999275839e-10
1.407140714071406506e-01,-4.622586042623775128e-10
1.547154715471545927e-01,9.808216345641326593e-11
1.687168716871685348e-01,5.013539097712522758e-10
1.827182718271824768e-01,1.351198194202963241e-11
1.967196719671964189e-01,-5.184355651728153110e-10
2.107210721072103610e-01,-1.348906612678443645e-10
2.247224722472243030e-01,5.109930185988647354e-10
2.387238723872382451e-01,2.621507299218645344e-10
2.527252725272521872e-01,-4.748103898113496921e-10
2.667266726672661292e-01,-3.898594475548491115e-10
2.807280728072809595e-01,4.076375805153569148e-10
2.947294729472949015e-01,5.117152237185023214e-10
3.087308730873088436e-01,-3.073865192759827866e-10
3.227322732273227857e-01,-6.195684780132912669e-10
3.367336733673367277e-01,1.739775613901988121e-10
3.507350735073506698e-01,7.049144156614218068e-10
3.647364736473646118e-01,-9.068441720935003710e-12
3.787378737873785539e-01,-7.576932338822235320e-10
3.927392739273924960e-01,-1.831178772098020766e-10
4.067406740674064380e-01,7.683802314597433893e-10
4.207420742074203801e-01,3.955834919322993174e-10
4.347434743474343222e-01,-7.270835724718157615e-10
4.487448744874482642e-01,-6.179765549870149477e-10
4.627462746274622063e-01,6.257254449407392764e-10
4.767476747674761484e-01,8.368650978274245093e-10
4.907490749074909786e-01,-4.579102037456311696e-10
5.047504750475049207e-01,-1.035062382667553866e-09
5.187518751875188627e-01,2.208039637412776954e-10
5.327532753275328048e-01,1.192842090047393512e-09
5.467546754675467469e-01,8.413115170867496661e-11
5.607560756075606889e-01,-1.287300926298804025e-09
5.747574757475746310e-01,-4.495503296564623639e-10
5.887588758875885731e-01,1.294560674459350546e-09
6.027602760276025151e-01,8.610517098453676902e-10
6.167616761676164572e-01,-1.189932113232910453e-09
6.307630763076303992e-01,-1.295625245926717960e-09
6.447644764476443413e-01,9.508377389865133530e-10
6.587658765876582834e-01,1.720787004354373958e-09
6.727672767276722254e-01,-5.585049188122353127e-10
6.867686768676861675e-01,-2.092783587258270932e-09
7.007700770077009977e-01,1.851336330812955577e-12
7.147714771477149398e-01,2.356640194371683100e-09
7.287728772877288819e-01,7.182313195388008971e-10
7.427742774277428239e-01,-2.444600344675944346e-09
7.567756775677567660e-01,-1.582872576468958129e-09
7.707770777077707081e-01,2.277658977386628503e-09
7.847784778477846501e-01,2.547001492012204741e-09
7.987798779877985922e-01,-1.765709691307675934e-09
8.127812781278125343e-01,-3.527030537391614871e-09
8.267826782678264763e-01,8.117362347746356867e-10
8.407840784078404184e-01,4.383032960485989975e-09
8.547854785478543604e-01,6.825713971035870527e-10
8.687868786878683025e-01,-4.885719723550865877e-09
8.827882788278822446e-01,-2.806131790996978892e-09
8.967896789678961866e-01,4.654250724702707105e-09
9.107910791079110169e-01,5.625928526297652175e-09
9.247924792479249589e-01,-2.991068517764727321e-09
9.387938793879389010e-01,-9.209657831603951878e-09
9.527952795279528431e-01,-1.736293347241077042e-09
9.667966796679667851e-01,1.420493119817996282e-08
9.807980798079807272e-01,1.711892504439949034e-08
9.947994799479946693e-01,-6.215967796029452857e-08
1.008800880088008611e+00,-2.578883949024736856e-05
1.022802280228022553e+00,5.455910425429238292e-04
1.036803680368036495e+00,4.309235806259210239e-03
1.050805080508050438e+00,1.587851939415223582e-02
1.064806480648064380e+00,4.212216724989854832e-02
1.078807880788078322e+00,9.249571880257263790e-02
1.092809280928092264e+00,1.794194821108708593e-01
1.106810681068106206e+00,3.186975814789740902e-01
1.120812081208120148e+00,5.299968228287970096e-01
1.134813481348134090e+00,8.374144406351665681e-01
1.148814881488148032e+00,1.270159607603241092e+00
1.162816281628161974e+00,1.863354840549285019e+00
1.176817681768175916e+00,2.658927110456389187e+00
1.190819081908189858e+00,3.706524066870860334e+00
1.204820482048203800e+00,5.064406992289381293e+00
1.218821882188217742e+00,6.800388504213986884e+00
1.232823282328233461e+00,8.993240005585018793e+00
1.246824682468247403e+00,1.173696955548336263e+01
1.260826082608261345e+00,1.506676706471942140e+01
1.274827482748275287e+00,1.883054181683712258e+01
1.288828882888289229e+00,2.297906153196598922e+01
1.302830283028303171e+00,2.746139781048017170e+01
1.316831683168317113e+00,3.221548431740117735e+01
1.330833083308331055e+00,3.716943639710491709e+01
1.344834483448344997e+00,4.224397126743618713e+01
1.358835883588358939e+00,4.735435746134056956e+01
1.372837283728372881e+00,5.241106865070625531e+01
1.386838683868386823e+00,5.731900827458218828e+01
1.400840084008400765e+00,6.197587928673120672e+01
1.414841484148414708e+00,6.627077469952617150e+01
1.428842884288428650e+00,7.008417004595771971e+01
1.442844284428442592e+00,7.329021192452614741e+01
1.456845684568456534e+00,7.576161634577748316e+01
1.470847084708470476e+00,7.737653199361994893e+01
1.484848484848484418e+00,7.802468064546822291e+01
1.498849884988498360e+00,7.759923395721651218e+01
1.512851285128512302e+00,7.596231595563148176e+01
1.526852685268526244e+00,7.329285078923669516e+01
1.540854085408540186e+00,6.979031632522558937e+01
1.554855485548554128e+00,6.563545069990898639e+01
1.568856885688568070e+00,6.100085457526521537e+01
1.582858285828582012e+00,5.604601117513024633e+01
1.596859685968595954e+00,5.091283871206341161e+01
1.610861086108609896e+00,4.572386696584583632e+01
1.624862486248623838e+00,4.058285569249428448e+01
1.638863886388637781e+00,3.557693251373890320e+01
1.652865286528653499e+00,3.077919726706160830e+01
1.666866686668667441e+00,2.625088750519286762e+01
1.680868086808681383e+00,2.204253756862570057e+01
1.694869486948695325e+00,1.819404943721164969e+01
1.708870887088709267e+00,1.473407480634874034e+01
1.722872287228723209e+00,1.167941886913442495e+01
1.736873687368737151e+00,9.035352855551737505e+00
1.750875087508751093e+00,6.800266011562435153e+00
1.764876487648765035e+00,5.025344240336099055e+00
1.778877887788778978e+00,3.662426928570047924e+00
1.792879287928792920e+00,2.626559738776187647e+00
1.806880688068806862e+00,1.849307570485347441e+00
1.820882088208820804e+00,1.274679420198886914e+00
1.834883488348834746e+00,8.570465420626092179e-01
1.848884888488848688e+00,5.595195962566492653e-01
1.862886288628862630e+00,3.525444309524977671e-01
1.876887688768876572e+00,2.126669465137469572e-01
1.890889088908890514e+00,1.214630517797610221e-01
1.904890489048904456e+00,6.463510342828174271e-02
1.918891889188918398e+00,3.126295049612502763e-02
1.932893289328932340e+00,1.318374582969074685e-02
1.946894689468946282e+00,4.471830573208174925e-03
1.960896089608960224e+00,9.957806518704687745e-04
1.974897489748974166e+00,3.807214740046303489e-05
1.988898889888988109e+00,-2.826967807544668613e-05
2.002900290029002051e+00,-4.180362136810434247e-08
2.016901690169015993e+00,-2.304565095186568315e-09
2.030903090309029935e+00,5.057920637964604851e-09
2.044904490449043877e+00,3.282115877700666286e-09
2.058905890589057819e+00,-1.021902755651177182e-09
2.072907290729073537e+00,-2.773770633370462117e-09
2.086908690869087479e+00,-5.860769978792191124e-10
2.100910091009101421e+00,1.933636116968650687e-09
2.114911491149115363e+00,1.258787149953408095e-09
2.128912891289129306e+00,-1.119266938384117583e-09
2.142914291429143248e+00,-1.440669390397189508e-09
2.156915691569157190e+00,4.497216900214976539e-10
2.170917091709171132e+00,1.352504615283875581e-09
2.184918491849185074e+00,4.528984710901851603e-11
2.198919891989199016e+00,-1.125771258623405362e-09
2.212921292129212958e+00,-3.739728276689095922e-10
2.226922692269226900e+00,8.434547516526724144e-10
2.240924092409240842e+00,5.605747856035407266e-10
2.254925492549254784e+00,-5.574438180751241910e-10
2.268926892689268726e+00,-6.346455671295021112e-10
2.282928292829282668e+00,2.988282546809872223e-10
2.296929692969296610e+00,6.257455990125284097e-10
2.310931093109310552e+00,-8.416473249686220505e-11
2.324932493249324494e+00,-5.605668945073851816e-10
2.338933893389338436e+00,-7.991913174076326019e-11
2.352935293529352379e+00,4.618964235678293363e-10
2.366936693669366321e+00,1.935136110970854481e-10


==> vecplot_t=0.csv <==
-1.037142857142857144e+00,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-5.342857142857143637e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-4.085714285714285854e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-3.457142857142857517e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-2.828571428571429180e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,-2.199999999999999734e-01,0.000000000000000000e+00,-1.604242404417372688e-07,0.000000000000000000e+00,2.402185541887905682e-09
-1.037142857142857144e+00,-1.571428571428571397e-01,0.000000000000000000e+00,-2.178833918717527538e-04,0.000000000000000000e+00,3.647784513988922060e-05
-1.037142857142857144e+00,-9.428571428571430602e-02,0.000000000000000000e+00,-9.011500236268090358e-04,0.000000000000000000e+00,2.469415820811499693e-04
-1.037142857142857144e+00,-3.142857142857136132e-02,0.000000000000000000e+00,-1.506086960158917014e-03,0.000000000000000000e+00,4.966736309633621718e-04
-1.037142857142857144e+00,3.142857142857136132e-02,0.000000000000000000e+00,-1.506086960158917014e-03,0.000000000000000000e+00,4.966736309633621718e-04
-1.037142857142857144e+00,9.428571428571430602e-02,0.000000000000000000e+00,-9.011500236268090358e-04,0.000000000000000000e+00,2.469415820811499693e-04
-1.037142857142857144e+00,1.571428571428570287e-01,0.000000000000000000e+00,-2.178833918717527538e-04,0.000000000000000000e+00,3.647784513988922060e-05
-1.037142857142857144e+00,2.199999999999999734e-01,0.000000000000000000e+00,-1.604242404417372688e-07,0.000000000000000000e+00,2.402185541887905682e-09
-1.037142857142857144e+00,2.828571428571429180e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,3.457142857142856407e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,4.085714285714285854e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,5.342857142857142527e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-1.037142857142857144e+00,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-5.342857142857143637e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,-4.085714285714285854e-01,0.000000000000000000e+00,-1.604242404417823733e-07,0.000000000000000000e+00,2.402185541888867693e-09
-9.742857142857144215e-01,-3.457142857142857517e-01,0.000000000000000000e+00,-1.506086960158935445e-03,0.000000000000000000e+00,4.966736309633711707e-04
-9.742857142857144215e-01,-2.828571428571429180e-01,1.604242404417372688e-07,-8.094187619005875287e-03,-2.402185541887905682e-09,5.267028660966274756e-03
-9.742857142857144215e-01,-2.199999999999999734e-01,2.178833918717527538e-04,-1.769424050263454853e-02,-3.647784513988922060e-05,1.775405962505008026e-02
-9.742857142857144215e-01,-1.571428571428571397e-01,9.009895993863672970e-04,-2.593418100794163059e-02,-2.469391798956081232e-04,3.602789618415522255e-02
-9.742857142857144215e-01,-9.428571428571430602e-02,1.288203568287164206e-03,-3.062027518870655274e-02,-4.601957858234728563e-04,5.393922146530744088e-02
-9.742857142857144215e-01,-3.142857142857136132e-02,6.049369365321080865e-04,-3.232726983061213338e-02,-2.497320488822121483e-04,6.489188494261105555e-02
-9.742857142857144215e-01,3.142857142857136132e-02,-6.049369365321080865e-04,-3.232726983061213338e-02,2.497320488822121483e-04,6.489188494261105555e-02
-9.742857142857144215e-01,9.428571428571430602e-02,-1.288203568287164206e-03,-3.062027518870655274e-02,4.601957858234728563e-04,5.393922146530744088e-02
-9.742857142857144215e-01,1.571428571428570287e-01,-9.009895993863672970e-04,-2.593418100794163059e-02,2.469391798956081232e-04,3.602789618415522255e-02
-9.742857142857144215e-01,2.199999999999999734e-01,-2.178833918717527538e-04,-1.769424050263454853e-02,3.647784513988922060e-05,1.775405962505008026e-02
-9.742857142857144215e-01,2.828571428571429180e-01,-1.604242404417372688e-07,-8.094187619005875287e-03,2.402185541887905682e-09,5.267028660966274756e-03
-9.742857142857144215e-01,3.457142857142856407e-01,0.000000000000000000e+00,-1.506086960158935445e-03,0.000000000000000000e+00,4.966736309633711707e-04
-9.742857142857144215e-01,4.085714285714285854e-01,0.000000000000000000e+00,-1.604242404417823733e-07,0.000000000000000000e+00,2.402185541888867693e-09
-9.742857142857144215e-01,4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,5.342857142857142527e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.742857142857144215e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-5.342857142857143637e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,-4.714285714285715301e-01,1.604242404417823733e-07,-2.324900535358106774e-03,-2.402185541888867693e-09,9.012737691120812755e-04
-9.114285714285714768e-01,-4.085714285714285854e-01,1.506086960158935445e-03,-1.502149665641744868e-02,-4.966736309633711707e-04,1.355795895624371285e-02
-9.114285714285714768e-01,-3.457142857142857517e-01,8.094027194765434849e-03,-3.062027518870655274e-02,-5.267026258780733126e-03,5.393922146530744088e-02
-9.114285714285714768e-01,-2.828571428571429180e-01,1.618815354247561331e-02,-3.070135901776459286e-02,-1.725738599408670540e-02,1.236894405626655230e-01
-9.114285714285714768e-01,-2.199999999999999734e-01,1.783999338893575703e-02,-4.222053198010792575e-03,-3.076086752318894432e-02,2.078285449851992317e-01
-9.114285714285714768e-01,-1.571428571428571397e-01,1.292603468607200594e-02,4.339709522196262548e-02,-3.618516184025736410e-02,2.858175994245019114e-01
-9.114285714285714768e-01,-9.428571428571430602e-02,6.393088822670503664e-03,9.388568158270095554e-02,-2.886398875845584341e-02,3.424276169107818846e-01
-9.114285714285714768e-01,-3.142857142857136132e-02,1.706994641905580645e-03,1.259319766610844937e-01,-1.095266347730362161e-02,3.712446194059267901e-01
-9.114285714285714768e-01,3.142857142857136132e-02,-1.706994641905580645e-03,1.259319766610844937e-01,1.095266347730362161e-02,3.712446194059267901e-01
-9.114285714285714768e-01,9.428571428571430602e-02,-6.393088822670503664e-03,9.388568158270095554e-02,2.886398875845584341e-02,3.424276169107818846e-01
-9.114285714285714768e-01,1.571428571428570287e-01,-1.292603468607200594e-02,4.339709522196262548e-02,3.618516184025736410e-02,2.858175994245019114e-01
-9.114285714285714768e-01,2.199999999999999734e-01,-1.783999338893575703e-02,-4.222053198010792575e-03,3.076086752318894432e-02,2.078285449851992317e-01
-9.114285714285714768e-01,2.828571428571429180e-01,-1.618815354247561331e-02,-3.070135901776459286e-02,1.725738599408670540e-02,1.236894405626655230e-01
-9.114285714285714768e-01,3.457142857142856407e-01,-8.094027194765434849e-03,-3.062027518870655274e-02,5.267026258780733126e-03,5.393922146530744088e-02
-9.114285714285714768e-01,4.085714285714285854e-01,-1.506086960158935445e-03,-1.502149665641744868e-02,4.966736309633711707e-04,1.355795895624371285e-02
-9.114285714285714768e-01,4.714285714285715301e-01,-1.604242404417823733e-07,-2.324900535358106774e-03,2.402185541888867693e-09,9.012737691120812755e-04
-9.114285714285714768e-01,5.342857142857142527e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-9.114285714285714768e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,-5.971428571428571974e-01,0.000000000000000000e+00,-2.178833918717527538e-04,0.000000000000000000e+00,3.647784513988922060e-05
-8.485714285714286431e-01,-5.342857142857143637e-01,2.324900535358106774e-03,-1.018156792368240041e-02,-9.012737691120812755e-04,7.410007563281016153e-03
-8.485714285714286431e-01,-4.714285714285715301e-01,1.502149665641744868e-02,-3.062027518870652845e-02,-1.355795895624371285e-02,5.393922146530717027e-02
-8.485714285714286431e-01,-4.085714285714285854e-01,2.829537465334844640e-02,-2.164930670837132351e-02,-5.303794769619536026e-02,1.626250024744286260e-01
-8.485714285714286431e-01,-3.457142857142857517e-01,1.567986236134714245e-02,6.752900893383213810e-02,-1.101314816064218050e-01,3.134453941386951548e-01
-8.485714285714286431e-01,-2.828571428571429180e-01,-2.639806156645532059e-02,2.572644782091463300e-01,-1.538893259220773246e-01,4.517585368553078129e-01
-8.485714285714286431e-01,-2.199999999999999734e-01,-7.388057084785547290e-02,5.160319183256694142e-01,-1.621646367069763117e-01,5.288197952566100479e-01
-8.485714285714286431e-01,-1.571428571428571397e-01,-9.720674518132538244e-02,7.812590285583195238e-01,-1.348460111054782529e-01,5.348643760891031995e-01
-8.485714285714286431e-01,-9.428571428571430602e-02,-8.124667787083469928e-02,9.916444645430777527e-01,-8.588721576724832329e-02,4.991485675798570942e-01
-8.485714285714286431e-01,-3.142857142857136132e-02,-3.144135814185142208e-02,1.106117855597574584e+00,-2.906673454402710841e-02,4.658777688350922430e-01
-8.485714285714286431e-01,3.142857142857136132e-02,3.144135814185142208e-02,1.106117855597574584e+00,2.906673454402710841e-02,4.658777688350922430e-01
-8.485714285714286431e-01,9.428571428571430602e-02,8.124667787083469928e-02,9.916444645430777527e-01,8.588721576724832329e-02,4.991485675798570942e-01
-8.485714285714286431e-01,1.571428571428570287e-01,9.720674518132538244e-02,7.812590285583195238e-01,1.348460111054782529e-01,5.348643760891031995e-01
-8.485714285714286431e-01,2.199999999999999734e-01,7.388057084785547290e-02,5.160319183256694142e-01,1.621646367069763117e-01,5.288197952566100479e-01
-8.485714285714286431e-01,2.828571428571429180e-01,2.639806156645532059e-02,2.572644782091463300e-01,1.538893259220773246e-01,4.517585368553078129e-01
-8.485714285714286431e-01,3.457142857142856407e-01,-1.567986236134714245e-02,6.752900893383213810e-02,1.101314816064218050e-01,3.134453941386951548e-01
-8.485714285714286431e-01,4.085714285714285854e-01,-2.829537465334844640e-02,-2.164930670837132351e-02,5.303794769619536026e-02,1.626250024744286260e-01
-8.485714285714286431e-01,4.714285714285715301e-01,-1.502149665641744868e-02,-3.062027518870652845e-02,1.355795895624371285e-02,5.393922146530717027e-02
-8.485714285714286431e-01,5.342857142857142527e-01,-2.324900535358106774e-03,-1.018156792368246980e-02,9.012737691120812755e-04,7.410007563281065593e-03
-8.485714285714286431e-01,5.971428571428571974e-01,0.000000000000000000e+00,-2.178833918717527538e-04,0.000000000000000000e+00,3.647784513988922060e-05
-8.485714285714286431e-01,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-8.485714285714286431e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,-6.600000000000000311e-01,2.178833918717527538e-04,-9.011500236268233472e-04,-3.647784513988922060e-05,2.469415820811538724e-04
-7.857142857142858094e-01,-5.971428571428571974e-01,1.018156792368240041e-02,-1.769424050263454853e-02,-7.410007563281016153e-03,1.775405962505008026e-02
-7.857142857142858094e-01,-5.342857142857143637e-01,3.040239179683477608e-02,-3.279804928706777506e-02,-5.390274362016728160e-02,1.066372685768181283e-01
-7.857142857142858094e-01,-4.714285714285715301e-01,1.146789920892936354e-02,4.550411236544836535e-02,-1.552149973133331307e-01,2.849528035005290394e-01
-7.857142857142858094e-01,-4.085714285714285854e-01,-9.664319716237974867e-02,3.170315882181684586e-01,-2.600028463043513871e-01,4.696564333737816010e-01
-7.857142857142858094e-01,-3.457142857142857517e-01,-2.708197577227522967e-01,7.859451227390844563e-01,-2.944005606396599695e-01,5.169530508079509534e-01
-7.857142857142858094e-01,-2.828571428571429180e-01,-4.323147558493617426e-01,1.348143333295975355e+00,-2.326317871120015812e-01,3.296850526806123782e-01
-7.857142857142858094e-01,-2.199999999999999734e-01,-5.061545569602374783e-01,1.863346433332513818e+00,-1.138667067569842928e-01,-7.613320231939033067e-02
-7.857142857142858094e-01,-1.571428571428571397e-01,-4.626865115313362198e-01,2.235847580135674750e+00,-6.513934163504403463e-03,-5.830872666919194591e-01
-7.857142857142858094e-01,-9.428571428571430602e-02,-3.184657382165844153e-01,2.444956629208079324e+00,4.012261849555510962e-02,-1.033219470661852490e+00
-7.857142857142858094e-01,-3.142857142857136132e-02,-1.127663964125912160e-01,2.528838988862095682e+00,2.231813526746122961e-02,-1.293498005818444430e+00
-7.857142857142858094e-01,3.142857142857136132e-02,1.127663964125912160e-01,2.528838988862095682e+00,-2.231813526746122961e-02,-1.293498005818444430e+00
-7.857142857142858094e-01,9.428571428571430602e-02,3.184657382165844153e-01,2.444956629208079324e+00,-4.012261849555510962e-02,-1.033219470661852490e+00
-7.857142857142858094e-01,1.571428571428570287e-01,4.626865115313362198e-01,2.235847580135674750e+00,6.513934163504403463e-03,-5.830872666919194591e-01
-7.857142857142858094e-01,2.199999999999999734e-01,5.061545569602374783e-01,1.863346433332513818e+00,1.138667067569842928e-01,-7.613320231939033067e-02
-7.857142857142858094e-01,2.828571428571429180e-01,4.323147558493617426e-01,1.348143333295975355e+00,2.326317871120015812e-01,3.296850526806123782e-01
-7.857142857142858094e-01,3.457142857142856407e-01,2.708197577227522967e-01,7.859451227390844563e-01,2.944005606396599695e-01,5.169530508079509534e-01
-7.857142857142858094e-01,4.085714285714285854e-01,9.664319716237974867e-02,3.170315882181684586e-01,2.600028463043513871e-01,4.696564333737816010e-01
-7.857142857142858094e-01,4.714285714285715301e-01,-1.146789920892929415e-02,4.550411236544836535e-02,1.552149973133330751e-01,2.849528035005290394e-01
-7.857142857142858094e-01,5.342857142857142527e-01,-3.040239179683477608e-02,-3.279804928706788608e-02,5.390274362016728160e-02,1.066372685768185030e-01
-7.857142857142858094e-01,5.971428571428571974e-01,-1.018156792368246980e-02,-1.769424050263454853e-02,7.410007563281065593e-03,1.775405962505008026e-02
-7.857142857142858094e-01,6.600000000000001421e-01,-2.178833918717527538e-04,-9.011500236268090358e-04,3.647784513988922060e-05,2.469415820811499693e-04
-7.857142857142858094e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.857142857142858094e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,-7.228571428571428648e-01,9.011500236268233472e-04,-9.011500236268233472e-04,-2.469415820811538724e-04,2.469415820811538724e-04
-7.228571428571428648e-01,-6.600000000000000311e-01,1.769424050263454853e-02,-2.045839657347590934e-02,-1.775405962505008026e-02,2.283058433810477433e-02
-7.228571428571428648e-01,-5.971428571428571974e-01,3.189689926344094900e-02,-2.685758451134350952e-02,-1.063903269947369667e-01,1.423175495321337414e-01
-7.228571428571428648e-01,-5.342857142857143637e-01,-6.087345233272480061e-02,1.346074576246079624e-01,-2.681000176445909600e-01,3.643312854736091566e-01
-7.228571428571428648e-01,-4.714285714285715301e-01,-3.348081408488187694e-01,6.077187753550483684e-01,-3.765771237532071214e-01,5.062223057519072977e-01
-7.228571428571428648e-01,-4.085714285714285854e-01,-7.121456357202876619e-01,1.339091441410822370e+00,-2.850381950036173784e-01,2.907494883666637553e-01
-7.228571428571428648e-01,-3.457142857142857517e-01,-1.015431882716459455e+00,2.074867238597583707e+00,2.983989908674733113e-02,-4.477434222711548228e-01
-7.228571428571428648e-01,-2.828571428571429180e-01,-1.103799372159884662e+00,2.506024652109585027e+00,4.391969272052639872e-01,-1.633448295659869043e+00
-7.228571428571428648e-01,-2.199999999999999734e-01,-9.615848176875552156e-01,2.464771848587412606e+00,7.506076826655556644e-01,-2.968704610617265871e+00
-7.228571428571428648e-01,-1.571428571428571397e-01,-6.788169410568910545e-01,2.056482985626373328e+00,8.222402572369836848e-01,-4.129164546150641435e+00
-7.228571428571428648e-01,-9.428571428571430602e-02,-3.742380865972553261e-01,1.552004839038264139e+00,6.245235233592767443e-01,-4.927654130274590649e+00
-7.228571428571428648e-01,-3.142857142857136132e-02,-1.153237177958673365e-01,1.221185150849631640e+00,2.312118006125652436e-01,-5.319839542086515216e+00
-7.228571428571428648e-01,3.142857142857136132e-02,1.153237177958673365e-01,1.221185150849631640e+00,-2.312118006125652436e-01,-5.319839542086515216e+00
-7.228571428571428648e-01,9.428571428571430602e-02,3.742380865972553261e-01,1.552004839038264139e+00,-6.245235233592767443e-01,-4.927654130274590649e+00
-7.228571428571428648e-01,1.571428571428570287e-01,6.788169410568910545e-01,2.056482985626373328e+00,-8.222402572369836848e-01,-4.129164546150641435e+00
-7.228571428571428648e-01,2.199999999999999734e-01,9.615848176875552156e-01,2.464771848587412606e+00,-7.506076826655556644e-01,-2.968704610617265871e+00
-7.228571428571428648e-01,2.828571428571429180e-01,1.103799372159884662e+00,2.506024652109585027e+00,-4.391969272052639872e-01,-1.633448295659869043e+00
-7.228571428571428648e-01,3.457142857142856407e-01,1.015431882716459455e+00,2.074867238597587260e+00,-2.983989908674733113e-02,-4.477434222711588752e-01
-7.228571428571428648e-01,4.085714285714285854e-01,7.121456357202876619e-01,1.339091441410822370e+00,2.850381950036173784e-01,2.907494883666637553e-01
-7.228571428571428648e-01,4.714285714285715301e-01,3.348081408488188804e-01,6.077187753550483684e-01,3.765771237532067883e-01,5.062223057519072977e-01
-7.228571428571428648e-01,5.342857142857142527e-01,6.087345233272480061e-02,1.346074576246080456e-01,2.681000176445909600e-01,3.643312854736090456e-01
-7.228571428571428648e-01,5.971428571428571974e-01,-3.189689926344107390e-02,-2.685758451134350952e-02,1.063903269947373414e-01,1.423175495321337414e-01
-7.228571428571428648e-01,6.600000000000001421e-01,-1.769424050263454853e-02,-2.045839657347584342e-02,1.775405962505008026e-02,2.283058433810462168e-02
-7.228571428571428648e-01,7.228571428571428648e-01,-9.011500236268090358e-04,-9.011500236268233472e-04,2.469415820811499693e-04,2.469415820811538724e-04
-7.228571428571428648e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-7.228571428571428648e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,-7.857142857142858094e-01,9.011500236268233472e-04,-2.178833918717527538e-04,-2.469415820811538724e-04,3.647784513988922060e-05
-6.600000000000000311e-01,-7.228571428571428648e-01,2.045839657347590934e-02,-1.769424050263454853e-02,-2.283058433810477433e-02,1.775405962505008026e-02
-6.600000000000000311e-01,-6.600000000000000311e-01,2.617431787958843931e-02,-2.617431787958843931e-02,-1.421070857951924893e-01,1.421070857951924893e-01
-6.600000000000000311e-01,-5.971428571428571974e-01,-1.448842862744015025e-01,1.783999669672755584e-01,-3.489107086987853767e-01,3.830245891696226201e-01
-6.600000000000000311e-01,-5.342857142857143637e-01,-6.041739680695571435e-01,7.881228968374456301e-01,-4.178074998399408657e-01,4.642550036964402937e-01
-6.600000000000000311e-01,-4.714285714285715301e-01,-1.193016084577285030e+00,1.675924382322186101e+00,-8.163320020638777097e-02,-4.957294638885906268e-02
-6.600000000000000311e-01,-4.085714285714285854e-01,-1.563791660404915129e+00,2.351254787001270330e+00,6.939628817187107890e-01,-1.404971105111579854e+00
-6.600000000000000311e-01,-3.457142857142857517e-01,-1.437752968421515121e+00,2.192473954554280624e+00,1.629797223386872940e+00,-3.355820217052767784e+00
-6.600000000000000311e-01,-2.828571428571429180e-01,-8.222193658391901971e-01,9.775337623383898444e-01,2.288329401234109550e+00,-5.242444381552082255e+00
-6.600000000000000311e-01,-2.199999999999999734e-01,-5.661289047702552230e-02,-9.472948442839043137e-01,2.381849543733787211e+00,-6.502430077208599002e+00
-6.600000000000000311e-01,-1.571428571428571397e-01,4.500804980178119141e-01,-2.967443820747928562e+00,1.952435585493820680e+00,-7.003288380350946696e+00
-6.600000000000000311e-01,-9.428571428571430602e-02,5.168320965601571615e-01,-4.547607089649555512e+00,1.230797614431430098e+00,-6.999131441178715107e+00
-6.600000000000000311e-01,-3.142857142857136132e-02,2.180532917760413802e-01,-5.390180271419906965e+00,4.145035470793860255e-01,-6.869951161910951676e+00
-6.600000000000000311e-01,3.142857142857136132e-02,-2.180532917760413802e-01,-5.390180271419906965e+00,-4.145035470793860255e-01,-6.869951161910951676e+00
-6.600000000000000311e-01,9.428571428571430602e-02,-5.168320965601571615e-01,-4.547607089649555512e+00,-1.230797614431430098e+00,-6.999131441178715107e+00
-6.600000000000000311e-01,1.571428571428570287e-01,-4.500804980178119141e-01,-2.967443820747941441e+00,-1.952435585493820680e+00,-7.003288380350949360e+00
-6.600000000000000311e-01,2.199999999999999734e-01,5.661289047702552230e-02,-9.472948442839043137e-01,-2.381849543733787211e+00,-6.502430077208599002e+00
-6.600000000000000311e-01,2.828571428571429180e-01,8.222193658391869775e-01,9.775337623383898444e-01,-2.288329401234105109e+00,-5.242444381552082255e+00
-6.600000000000000311e-01,3.457142857142856407e-01,1.437752968421515121e+00,2.192473954554277960e+00,-1.629797223386872940e+00,-3.355820217052774890e+00
-6.600000000000000311e-01,4.085714285714285854e-01,1.563791660404918460e+00,2.351254787001270330e+00,-6.939628817187146748e-01,-1.404971105111579854e+00
-6.600000000000000311e-01,4.714285714285715301e-01,1.193016084577285030e+00,1.675924382322186101e+00,8.163320020638777097e-02,-4.957294638885906268e-02
-6.600000000000000311e-01,5.342857142857142527e-01,6.041739680695571435e-01,7.881228968374457411e-01,4.178074998399408657e-01,4.642550036964399052e-01
-6.600000000000000311e-01,5.971428571428571974e-01,1.448842862744013915e-01,1.783999669672755584e-01,3.489107086987855433e-01,3.830245891696226201e-01
-6.600000000000000311e-01,6.600000000000001421e-01,-2.617431787958843931e-02,-2.617431787958836298e-02,1.421070857951924893e-01,1.421070857951920174e-01
-6.600000000000000311e-01,7.228571428571428648e-01,-2.045839657347584342e-02,-1.769424050263454853e-02,2.283058433810462168e-02,1.775405962505008026e-02
-6.600000000000000311e-01,7.857142857142858094e-01,-9.011500236268233472e-04,-2.178833918717527538e-04,2.469415820811538724e-04,3.647784513988922060e-05
-6.600000000000000311e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-6.600000000000000311e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.971428571428571974e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.971428571428571974e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.971428571428571974e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.971428571428571974e-01,-8.485714285714286431e-01,2.178833918717527538e-04,0.000000000000000000e+00,-3.647784513988922060e-05,-0.000000000000000000e+00
-5.971428571428571974e-01,-7.857142857142858094e-01,1.769424050263454853e-02,-1.018156792368240041e-02,-1.775405962505008026e-02,7.410007563281016153e-03
-5.971428571428571974e-01,-7.228571428571428648e-01,2.685758451134350952e-02,-3.189689926344094900e-02,-1.423175495321337414e-01,1.063903269947369667e-01
-5.971428571428571974e-01,-6.600000000000000311e-01,-1.783999669672755584e-01,1.448842862744015025e-01,-3.830245891696226201e-01,3.489107086987853767e-01
-5.971428571428571974e-01,-5.971428571428571974e-01,-7.824003154535932314e-01,7.824003154535932314e-01,-4.285382448959847990e-01,4.285382448959847990e-01
-5.971428571428571974e-01,-5.342857142857143637e-01,-1.558397867687635552e+00,1.734698330009337042e+00,1.644975179138906951e-01,-2.400459479688956954e-01
-5.971428571428571974e-01,-4.714285714285715301e-01,-1.897940031012643081e+00,2.263435803800124990e+00,1.492648985054812805e+00,-2.014612362248005439e+00
-5.971428571428571974e-01,-4.085714285714285854e-01,-1.228695207952382296e+00,1.366911557008973155e+00,3.021209075660290733e+00,-4.416241495036337561e+00
-5.971428571428571974e-01,-3.457142857142857517e-01,3.582891419464206417e-01,-1.229060785144898471e+00,3.867313175527249403e+00,-6.236933377639107157e+00
-5.971428571428571974e-01,-2.828571428571429180e-01,2.035969426678299943e+00,-4.764860871582119906e+00,3.585806787361095260e+00,-6.513253623204106724e+00
-5.971428571428571974e-01,-2.199999999999999734e-01,2.983392765398763302e+00,-8.078884468209789560e+00,2.511451681464419217e+00,-5.214055506942594675e+00
-5.971428571428571974e-01,-1.571428571428571397e-01,2.921495304308760144e+00,-1.042104230630367034e+01,1.318941621207099901e+00,-3.091284169522962699e+00
-5.971428571428571974e-01,-9.428571428571430602e-02,2.048498364074722744e+00,-1.169450112453267465e+01,4.911863049192828345e-01,-1.094480878036501625e+00
-5.971428571428571974e-01,-3.142857142857136132e-02,7.272494639744839784e-01,-1.219275615540617785e+01,1.020315213448021729e-01,7.147627737224568345e-02
-5.971428571428571974e-01,3.142857142857136132e-02,-7.272494639744839784e-01,-1.219275615540617785e+01,-1.020315213448021729e-01,7.147627737224568345e-02
-5.971428571428571974e-01,9.428571428571430602e-02,-2.048498364074709421e+00,-1.169450112453267465e+01,-4.911863049192792263e-01,-1.094480878036501625e+00
-5.971428571428571974e-01,1.571428571428570287e-01,-2.921495304308760144e+00,-1.042104230630368278e+01,-1.318941621207099901e+00,-3.091284169522950709e+00
-5.971428571428571974e-01,2.199999999999999734e-01,-2.983392765398776625e+00,-8.078884468209789560e+00,-2.511451681464423213e+00,-5.214055506942594675e+00
-5.971428571428571974e-01,2.828571428571429180e-01,-2.035969426678297278e+00,-4.764860871582119906e+00,-3.585806787361087711e+00,-6.513253623204106724e+00
-5.971428571428571974e-01,3.457142857142856407e-01,-3.582891419464206417e-01,-1.229060785144906687e+00,-3.867313175527249403e+00,-6.236933377639108933e+00
-5.971428571428571974e-01,4.085714285714285854e-01,1.228695207952379409e+00,1.366911557008973155e+00,-3.021209075660299170e+00,-4.416241495036337561e+00
-5.971428571428571974e-01,4.714285714285715301e-01,1.897940031012643081e+00,2.263435803800124990e+00,-1.492648985054812805e+00,-2.014612362248005439e+00
-5.971428571428571974e-01,5.342857142857142527e-01,1.558397867687635552e+00,1.734698330009337042e+00,-1.644975179138906951e-01,-2.400459479688956954e-01
-5.971428571428571974e-01,5.971428571428571974e-01,7.824003154535931204e-01,7.824003154535932314e-01,4.285382448959852431e-01,4.285382448959847990e-01
-5.971428571428571974e-01,6.600000000000001421e-01,1.783999669672755584e-01,1.448842862744004756e-01,3.830245891696226201e-01,3.489107086987848771e-01
-5.971428571428571974e-01,7.228571428571428648e-01,-2.685758451134342278e-02,-3.189689926344094900e-02,1.423175495321332695e-01,1.063903269947369667e-01
-5.971428571428571974e-01,7.857142857142858094e-01,-1.769424050263454853e-02,-1.018156792368240041e-02,1.775405962505008026e-02,7.410007563281016153e-03
-5.971428571428571974e-01,8.485714285714285321e-01,-2.178833918717527538e-04,0.000000000000000000e+00,3.647784513988922060e-05,-0.000000000000000000e+00
-5.971428571428571974e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.971428571428571974e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.971428571428571974e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.342857142857143637e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.342857142857143637e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.342857142857143637e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.342857142857143637e-01,-8.485714285714286431e-01,1.018156792368240041e-02,-2.324900535358106774e-03,-7.410007563281016153e-03,9.012737691120812755e-04
-5.342857142857143637e-01,-7.857142857142858094e-01,3.279804928706777506e-02,-3.040239179683477608e-02,-1.066372685768181283e-01,5.390274362016728160e-02
-5.342857142857143637e-01,-7.228571428571428648e-01,-1.346074576246079624e-01,6.087345233272480061e-02,-3.643312854736091566e-01,2.681000176445909600e-01
-5.342857142857143637e-01,-6.600000000000000311e-01,-7.881228968374456301e-01,6.041739680695571435e-01,-4.642550036964402937e-01,4.178074998399408657e-01
-5.342857142857143637e-01,-5.971428571428571974e-01,-1.734698330009337042e+00,1.558397867687635552e+00,2.400459479688956954e-01,-1.644975179138906951e-01
-5.342857142857143637e-01,-5.342857142857143637e-01,-2.085209456416088791e+00,2.085209456416088791e+00,2.025343107304049539e+00,-2.025343107304049539e+00
-5.342857142857143637e-01,-4.714285714285715301e-01,-8.252293115769210319e-01,7.939254342403644360e-01,4.094562346861054358e+00,-4.610847472110199519e+00
-5.342857142857143637e-01,-4.085714285714285854e-01,1.928704928540108332e+00,-2.755180603371870873e+00,4.916283897109813950e+00,-6.107305571358745411e+00
-5.342857142857143637e-01,-3.457142857142857517e-01,4.694019460169577940e+00,-7.245093490965686556e+00,3.726809351554641658e+00,-4.987274664440608518e+00
-5.342857142857143637e-01,-2.828571428571429180e-01,6.027604317225700115e+00,-1.070847889234104322e+01,1.265451530537596181e+00,-1.324065881175352066e+00
-5.342857142857143637e-01,-2.199999999999999734e-01,5.599568544244524659e+00,-1.202163173768966864e+01,-1.040119909947356591e+00,3.465785673521869725e+00
-5.342857142857143637e-01,-1.571428571428571397e-01,4.065697154340697672e+00,-1.143151504137656005e+01,-2.167139043412272592e+00,7.771240779619916772e+00
-5.342857142857143637e-01,-9.428571428571430602e-02,2.288545945662666448e+00,-1.006142147052347546e+01,-1.931962832463778312e+00,1.068356910485448985e+01
-5.342857142857143637e-01,-3.142857142857136132e-02,7.163083226495459144e-01,-9.060738810350072114e+00,-7.514536083293612556e-01,1.206889025931606874e+01
-5.342857142857143637e-01,3.142857142857136132e-02,-7.163083226495459144e-01,-9.060738810350072114e+00,7.514536083293612556e-01,1.206889025931606874e+01
-5.342857142857143637e-01,9.428571428571430602e-02,-2.288545945662652681e+00,-1.006142147052347546e+01,1.931962832463766544e+00,1.068356910485448985e+01
-5.342857142857143637e-01,1.571428571428570287e-01,-4.065697154340697672e+00,-1.143151504137654584e+01,2.167139043412272592e+00,7.771240779619922101e+00
-5.342857142857143637e-01,2.199999999999999734e-01,-5.599568544244537982e+00,-1.202163173768966864e+01,1.040119909947368360e+00,3.465785673521869725e+00
-5.342857142857143637e-01,2.828571428571429180e-01,-6.027604317225694786e+00,-1.070847889234104322e+01,-1.265451530537591740e+00,-1.324065881175352066e+00
-5.342857142857143637e-01,3.457142857142856407e-01,-4.694019460169577940e+00,-7.245093490965699878e+00,-3.726809351554641658e+00,-4.987274664440595195e+00
-5.342857142857143637e-01,4.085714285714285854e-01,-1.928704928540112995e+00,-2.755180603371870873e+00,-4.916283897109817502e+00,-6.107305571358745411e+00
-5.342857142857143637e-01,4.714285714285715301e-01,8.252293115769210319e-01,7.939254342403644360e-01,-4.094562346861054358e+00,-4.610847472110199519e+00
-5.342857142857143637e-01,5.342857142857142527e-01,2.085209456416088791e+00,2.085209456416090124e+00,-2.025343107304049539e+00,-2.025343107304056200e+00
-5.342857142857143637e-01,5.971428571428571974e-01,1.734698330009338152e+00,1.558397867687635552e+00,-2.400459479688950848e-01,-1.644975179138906951e-01
-5.342857142857143637e-01,6.600000000000001421e-01,7.881228968374456301e-01,6.041739680695528136e-01,4.642550036964402937e-01,4.178074998399412543e-01
-5.342857142857143637e-01,7.228571428571428648e-01,1.346074576246070742e-01,6.087345233272480061e-02,3.643312854736084905e-01,2.681000176445909600e-01
-5.342857142857143637e-01,7.857142857142858094e-01,-3.279804928706777506e-02,-3.040239179683477608e-02,1.066372685768181283e-01,5.390274362016728160e-02
-5.342857142857143637e-01,8.485714285714285321e-01,-1.018156792368240041e-02,-2.324900535358106774e-03,7.410007563281016153e-03,9.012737691120812755e-04
-5.342857142857143637e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.342857142857143637e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-5.342857142857143637e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-4.714285714285715301e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-4.714285714285715301e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-4.714285714285715301e-01,-9.114285714285714768e-01,2.324900535358106774e-03,-1.604242404417823733e-07,-9.012737691120812755e-04,2.402185541888867693e-09
-4.714285714285715301e-01,-8.485714285714286431e-01,3.062027518870652845e-02,-1.502149665641744868e-02,-5.393922146530717027e-02,1.355795895624371285e-02
-4.714285714285715301e-01,-7.857142857142858094e-01,-4.550411236544836535e-02,-1.146789920892936354e-02,-2.849528035005290394e-01,1.552149973133331307e-01
-4.714285714285715301e-01,-7.228571428571428648e-01,-6.077187753550483684e-01,3.348081408488187694e-01,-5.062223057519072977e-01,3.765771237532071214e-01
-4.714285714285715301e-01,-6.600000000000000311e-01,-1.675924382322186101e+00,1.193016084577285030e+00,4.957294638885906268e-02,8.163320020638777097e-02
-4.714285714285715301e-01,-5.971428571428571974e-01,-2.263435803800124990e+00,1.897940031012643081e+00,2.014612362248005439e+00,-1.492648985054812805e+00
-4.714285714285715301e-01,-5.342857142857143637e-01,-7.939254342403644360e-01,8.252293115769210319e-01,4.610847472110199519e+00,-4.094562346861054358e+00
-4.714285714285715301e-01,-4.714285714285715301e-01,2.942450028775316806e+00,-2.942450028775316806e+00,5.574611449109510453e+00,-5.574611449109510453e+00
-4.714285714285715301e-01,-4.085714285714285854e-01,6.810323717253668363e+00,-7.800128473086525460e+00,3.397636267990699288e+00,-3.673319260885140380e+00
-4.714285714285715301e-01,-3.457142857142857517e-01,8.311587430915590602e+00,-1.080960979421594281e+01,-9.159265146561439419e-01,1.653141121204037445e+00
-4.714285714285715301e-01,-2.828571428571429180e-01,6.812507673402283359e+00,-1.011026614127632683e+01,-4.867253550601382983e+00,8.160395563194395407e+00
-4.714285714285715301e-01,-2.199999999999999734e-01,3.706428914434280575e+00,-6.234930036100468698e+00,-6.583854979330850732e+00,1.317926968093865980e+01
-4.714285714285715301e-01,-1.571428571428571397e-01,9.612850371425659679e-01,-1.363955668249566822e+00,-5.898841810125522223e+00,1.562034645233783436e+01
-4.714285714285715301e-01,-9.428571428571430602e-02,-3.222778669517644135e-01,2.578996221581470127e+00,-3.806463174776870240e+00,1.613903417527275508e+01
-4.714285714285715301e-01,-3.142857142857136132e-02,-2.734331961989185933e-01,4.667846349903681080e+00,-1.283289633116776018e+00,1.597993309097867076e+01
-4.714285714285715301e-01,3.142857142857136132e-02,2.734331961989185933e-01,4.667846349903681080e+00,1.283289633116776018e+00,1.597993309097867076e+01
-4.714285714285715301e-01,9.428571428571430602e-02,3.222778669517644135e-01,2.578996221581470127e+00,3.806463174776870240e+00,1.613903417527275508e+01
-4.714285714285715301e-01,1.571428571428570287e-01,-9.612850371425659679e-01,-1.363955668249542175e+00,5.898841810125522223e+00,1.562034645233783436e+01
-4.714285714285715301e-01,2.199999999999999734e-01,-3.706428914434280575e+00,-6.234930036100468698e+00,6.583854979330850732e+00,1.317926968093865980e+01
-4.714285714285715301e-01,2.828571428571429180e-01,-6.812507673402265596e+00,-1.011026614127632683e+01,4.867253550601377654e+00,8.160395563194395407e+00
-4.714285714285715301e-01,3.457142857142856407e-01,-8.311587430915590602e+00,-1.080960979421594992e+01,9.159265146561439419e-01,1.653141121204056541e+00
-4.714285714285715301e-01,4.085714285714285854e-01,-6.810323717253684350e+00,-7.800128473086525460e+00,-3.397636267990694847e+00,-3.673319260885140380e+00
-4.714285714285715301e-01,4.714285714285715301e-01,-2.942450028775318138e+00,-2.942450028775316806e+00,-5.574611449109502459e+00,-5.574611449109510453e+00
-4.714285714285715301e-01,5.342857142857142527e-01,7.939254342403644360e-01,8.252293115769160359e-01,-4.610847472110199519e+00,-4.094562346861063240e+00
-4.714285714285715301e-01,5.971428571428571974e-01,2.263435803800130319e+00,1.897940031012643081e+00,-2.014612362248012545e+00,-1.492648985054812805e+00
-4.714285714285715301e-01,6.600000000000001421e-01,1.675924382322186101e+00,1.193016084577283031e+00,-4.957294638885906268e-02,8.163320020639010244e-02
-4.714285714285715301e-01,7.228571428571428648e-01,6.077187753550442606e-01,3.348081408488187694e-01,5.062223057519072977e-01,3.765771237532071214e-01
-4.714285714285715301e-01,7.857142857142858094e-01,4.550411236544836535e-02,-1.146789920892936354e-02,2.849528035005290394e-01,1.552149973133331307e-01
-4.714285714285715301e-01,8.485714285714285321e-01,-3.062027518870652845e-02,-1.502149665641751806e-02,5.393922146530717027e-02,1.355795895624382214e-02
-4.714285714285715301e-01,9.114285714285714768e-01,-2.324900535358106774e-03,-1.604242404417823733e-07,9.012737691120812755e-04,2.402185541888867693e-09
-4.714285714285715301e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-4.714285714285715301e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-4.085714285714285854e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-4.085714285714285854e-01,-9.742857142857144215e-01,1.604242404417823733e-07,0.000000000000000000e+00,-2.402185541888867693e-09,-0.000000000000000000e+00
-4.085714285714285854e-01,-9.114285714285714768e-01,1.502149665641744868e-02,-1.506086960158935445e-03,-1.355795895624371285e-02,4.966736309633711707e-04
-4.085714285714285854e-01,-8.485714285714286431e-01,2.164930670837132351e-02,-2.829537465334844640e-02,-1.626250024744286260e-01,5.303794769619536026e-02
-4.085714285714285854e-01,-7.857142857142858094e-01,-3.170315882181684586e-01,9.664319716237974867e-02,-4.696564333737816010e-01,2.600028463043513871e-01
-4.085714285714285854e-01,-7.228571428571428648e-01,-1.339091441410822370e+00,7.121456357202876619e-01,-2.907494883666637553e-01,2.850381950036173784e-01
-4.085714285714285854e-01,-6.600000000000000311e-01,-2.351254787001270330e+00,1.563791660404915129e+00,1.404971105111579854e+00,-6.939628817187107890e-01
-4.085714285714285854e-01,-5.971428571428571974e-01,-1.366911557008973155e+00,1.228695207952382296e+00,4.416241495036337561e+00,-3.021209075660290733e+00
-4.085714285714285854e-01,-5.342857142857143637e-01,2.755180603371870873e+00,-1.928704928540108332e+00,6.107305571358745411e+00,-4.916283897109813950e+00
-4.085714285714285854e-01,-4.714285714285715301e-01,7.800128473086525460e+00,-6.810323717253668363e+00,3.673319260885140380e+00,-3.397636267990699288e+00
-4.085714285714285854e-01,-4.085714285714285854e-01,9.795864693980734117e+00,-9.795864693980734117e+00,-2.311468673203733282e+00,2.311468673203733282e+00
-4.085714285714285854e-01,-3.457142857142857517e-01,7.004157128359381090e+00,-7.878604559168753241e+00,-8.106905472524895018e+00,9.489795502593000975e+00
-4.085714285714285854e-01,-2.828571428571429180e-01,1.452924559110225777e+00,-1.520543686949089146e+00,-1.026067702919702462e+01,1.403061352272614215e+01
-4.085714285714285854e-01,-2.199999999999999734e-01,-3.146741928782237352e+00,5.879868293377397137e+00,-8.500070799090796214e+00,1.416728853866083249e+01
-4.085714285714285854e-01,-1.571428571428571397e-01,-4.748229103341241597e+00,1.142209228611496208e+01,-5.126903537746366091e+00,1.126955442363773763e+01
-4.085714285714285854e-01,-9.428571428571430602e-02,-3.743256072490581676e+00,1.436057011623655200e+01,-2.291549471104612934e+00,7.847123712846778787e+00
-4.085714285714285854e-01,-3.142857142857136132e-02,-1.372541805672665038e+00,1.543505778100065484e+01,-5.923525240352790489e-01,5.744374565007854372e+00
-4.085714285714285854e-01,3.142857142857136132e-02,1.372541805672665038e+00,1.543505778100065484e+01,5.923525240352790489e-01,5.744374565007854372e+00
-4.085714285714285854e-01,9.428571428571430602e-02,3.743256072490570574e+00,1.436057011623655200e+01,2.291549471104604052e+00,7.847123712846778787e+00
-4.085714285714285854e-01,1.571428571428570287e-01,4.748229103341241597e+00,1.142209228611497451e+01,5.126903537746366091e+00,1.126955442363773763e+01
-4.085714285714285854e-01,2.199999999999999734e-01,3.146741928782248010e+00,5.879868293377397137e+00,8.500070799090805096e+00,1.416728853866083249e+01
-4.085714285714285854e-01,2.828571428571429180e-01,-1.452924559110213121e+00,-1.520543686949089146e+00,1.026067702919701041e+01,1.403061352272614215e+01
-4.085714285714285854e-01,3.457142857142856407e-01,-7.004157128359381090e+00,-7.878604559168737254e+00,8.106905472524895018e+00,9.489795502593009857e+00
-4.085714285714285854e-01,4.085714285714285854e-01,-9.795864693980746551e+00,-9.795864693980734117e+00,2.311468673203747937e+00,2.311468673203733282e+00
-4.085714285714285854e-01,4.714285714285715301e-01,-7.800128473086520131e+00,-6.810323717253668363e+00,-3.673319260885131499e+00,-3.397636267990699288e+00
-4.085714285714285854e-01,5.342857142857142527e-01,-2.755180603371870873e+00,-1.928704928540114771e+00,-6.107305571358745411e+00,-4.916283897109811285e+00
-4.085714285714285854e-01,5.971428571428571974e-01,1.366911557008971156e+00,1.228695207952382296e+00,-4.416241495036348219e+00,-3.021209075660290733e+00
-4.085714285714285854e-01,6.600000000000001421e-01,2.351254787001270330e+00,1.563791660404916684e+00,-1.404971105111579854e+00,-6.939628817187067922e-01
-4.085714285714285854e-01,7.228571428571428648e-01,1.339091441410819261e+00,7.121456357202876619e-01,2.907494883666654761e-01,2.850381950036173784e-01
-4.085714285714285854e-01,7.857142857142858094e-01,3.170315882181685696e-01,9.664319716237974867e-02,4.696564333737813790e-01,2.600028463043513871e-01
-4.085714285714285854e-01,8.485714285714285321e-01,-2.164930670837132351e-02,-2.829537465334848109e-02,1.626250024744286260e-01,5.303794769619564475e-02
-4.085714285714285854e-01,9.114285714285714768e-01,-1.502149665641751806e-02,-1.506086960158935445e-03,1.355795895624382214e-02,4.966736309633711707e-04
-4.085714285714285854e-01,9.742857142857141994e-01,-1.604242404417823733e-07,0.000000000000000000e+00,2.402185541888867693e-09,-0.000000000000000000e+00
-4.085714285714285854e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-3.457142857142857517e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-3.457142857142857517e-01,-9.742857142857144215e-01,1.506086960158935445e-03,0.000000000000000000e+00,-4.966736309633711707e-04,-0.000000000000000000e+00
-3.457142857142857517e-01,-9.114285714285714768e-01,3.062027518870655274e-02,-8.094027194765434849e-03,-5.393922146530744088e-02,5.267026258780733126e-03
-3.457142857142857517e-01,-8.485714285714286431e-01,-6.752900893383213810e-02,-1.567986236134714245e-02,-3.134453941386951548e-01,1.101314816064218050e-01
-3.457142857142857517e-01,-7.857142857142858094e-01,-7.859451227390844563e-01,2.708197577227522967e-01,-5.169530508079509534e-01,2.944005606396599695e-01
-3.457142857142857517e-01,-7.228571428571428648e-01,-2.074867238597583707e+00,1.015431882716459455e+00,4.477434222711548228e-01,-2.983989908674733113e-02
-3.457142857142857517e-01,-6.600000000000000311e-01,-2.192473954554280624e+00,1.437752968421515121e+00,3.355820217052767784e+00,-1.629797223386872940e+00
-3.457142857142857517e-01,-5.971428571428571974e-01,1.229060785144898471e+00,-3.582891419464206417e-01,6.236933377639107157e+00,-3.867313175527249403e+00
-3.457142857142857517e-01,-5.342857142857143637e-01,7.245093490965686556e+00,-4.694019460169577940e+00,4.987274664440608518e+00,-3.726809351554641658e+00
-3.457142857142857517e-01,-4.714285714285715301e-01,1.080960979421594281e+01,-8.311587430915590602e+00,-1.653141121204037445e+00,9.159265146561439419e-01
-3.457142857142857517e-01,-4.085714285714285854e-01,7.878604559168753241e+00,-7.004157128359381090e+00,-9.489795502593000975e+00,8.106905472524895018e+00
-3.457142857142857517e-01,-3.457142857142857517e-01,3.626642388394687999e-02,-3.626642388394687999e-02,-1.263507136417855570e+01,1.263507136417855570e+01
-3.457142857142857517e-01,-2.828571428571429180e-01,-6.945965179143868795e+00,8.353700887582093060e+00,-9.544746586669212718e+00,1.118012932471308041e+01
-3.457142857142857517e-01,-2.199999999999999734e-01,-9.236207058629771538e+00,1.364018769473048565e+01,-3.822795880242443989e+00,5.297933046093107556e+00
-3.457142857142857517e-01,-1.571428571428571397e-01,-7.519416785716587448e+00,1.476856756420992411e+01,4.213230156885318101e-01,-1.240693990550635561e+00
-3.457142857142857517e-01,-9.428571428571430602e-02,-4.335243361837457954e+00,1.353565653110993594e+01,1.718716683853014793e+00,-5.845112618877704058e+00
-3.457142857142857517e-01,-3.142857142857136132e-02,-1.347920860963023548e+00,1.226484187780258139e+01,8.194595147221482856e-01,-7.975628558409431967e+00
-3.457142857142857517e-01,3.142857142857136132e-02,1.347920860963023548e+00,1.226484187780258139e+01,-8.194595147221482856e-01,-7.975628558409431967e+00
-3.457142857142857517e-01,9.428571428571430602e-02,4.335243361837446407e+00,1.353565653110993594e+01,-1.718716683853014793e+00,-5.845112618877704058e+00
-3.457142857142857517e-01,1.571428571428570287e-01,7.519416785716587448e+00,1.476856756420991523e+01,-4.213230156885318101e-01,-1.240693990550644443e+00
-3.457142857142857517e-01,2.199999999999999734e-01,9.236207058629782196e+00,1.364018769473048565e+01,3.822795880242443989e+00,5.297933046093107556e+00
-3.457142857142857517e-01,2.828571428571429180e-01,6.945965179143868795e+00,8.353700887582093060e+00,9.544746586669200283e+00,1.118012932471308041e+01
-3.457142857142857517e-01,3.457142857142856407e-01,-3.626642388394687999e-02,-3.626642388392689598e-02,1.263507136417855570e+01,1.263507136417854859e+01
-3.457142857142857517e-01,4.085714285714285854e-01,-7.878604559168753241e+00,-7.004157128359381090e+00,9.489795502593013410e+00,8.106905472524895018e+00
-3.457142857142857517e-01,4.714285714285715301e-01,-1.080960979421593748e+01,-8.311587430915590602e+00,1.653141121204042108e+00,9.159265146561439419e-01
-3.457142857142857517e-01,5.342857142857142527e-01,-7.245093490965686556e+00,-4.694019460169580604e+00,-4.987274664440608518e+00,-3.726809351554634997e+00
-3.457142857142857517e-01,5.971428571428571974e-01,-1.229060785144900692e+00,-3.582891419464206417e-01,-6.236933377639116927e+00,-3.867313175527249403e+00
-3.457142857142857517e-01,6.600000000000001421e-01,2.192473954554280624e+00,1.437752968421518007e+00,-3.355820217052767784e+00,-1.629797223386874272e+00
-3.457142857142857517e-01,7.228571428571428648e-01,2.074867238597581043e+00,1.015431882716459455e+00,-4.477434222711508260e-01,-2.983989908674733113e-02
-3.457142857142857517e-01,7.857142857142858094e-01,7.859451227390844563e-01,2.708197577227522967e-01,5.169530508079507314e-01,2.944005606396599695e-01
-3.457142857142857517e-01,8.485714285714285321e-01,6.752900893383213810e-02,-1.567986236134707653e-02,3.134453941386951548e-01,1.101314816064216939e-01
-3.457142857142857517e-01,9.114285714285714768e-01,-3.062027518870658396e-02,-8.094027194765434849e-03,5.393922146530772538e-02,5.267026258780733126e-03
-3.457142857142857517e-01,9.742857142857141994e-01,-1.506086960158935445e-03,0.000000000000000000e+00,4.966736309633711707e-04,-0.000000000000000000e+00
-3.457142857142857517e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-2.828571428571429180e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-2.828571428571429180e-01,-9.742857142857144215e-01,8.094187619005875287e-03,-1.604242404417372688e-07,-5.267028660966274756e-03,2.402185541887905682e-09
-2.828571428571429180e-01,-9.114285714285714768e-01,3.070135901776459286e-02,-1.618815354247561331e-02,-1.236894405626655230e-01,1.725738599408670540e-02
-2.828571428571429180e-01,-8.485714285714286431e-01,-2.572644782091463300e-01,2.639806156645532059e-02,-4.517585368553078129e-01,1.538893259220773246e-01
-2.828571428571429180e-01,-7.857142857142858094e-01,-1.348143333295975355e+00,4.323147558493617426e-01,-3.296850526806123782e-01,2.326317871120015812e-01
-2.828571428571429180e-01,-7.228571428571428648e-01,-2.506024652109585027e+00,1.103799372159884662e+00,1.633448295659869043e+00,-4.391969272052639872e-01
-2.828571428571429180e-01,-6.600000000000000311e-01,-9.775337623383898444e-01,8.222193658391901971e-01,5.242444381552082255e+00,-2.288329401234109550e+00
-2.828571428571429180e-01,-5.971428571428571974e-01,4.764860871582119906e+00,-2.035969426678299943e+00,6.513253623204106724e+00,-3.585806787361095260e+00
-2.828571428571429180e-01,-5.342857142857143637e-01,1.070847889234104322e+01,-6.027604317225700115e+00,1.324065881175352066e+00,-1.265451530537596181e+00
-2.828571428571429180e-01,-4.714285714285715301e-01,1.011026614127632683e+01,-6.812507673402283359e+00,-8.160395563194395407e+00,4.867253550601382983e+00
-2.828571428571429180e-01,-4.085714285714285854e-01,1.520543686949089146e+00,-1.452924559110225777e+00,-1.403061352272614215e+01,1.026067702919702462e+01
-2.828571428571429180e-01,-3.457142857142857517e-01,-8.353700887582093060e+00,6.945965179143868795e+00,-1.118012932471308041e+01,9.544746586669212718e+00
-2.828571428571429180e-01,-2.828571428571429180e-01,-1.222352955950420395e+01,1.222352955950420395e+01,-2.923538711111577815e+00,2.923538711111577815e+00
-2.828571428571429180e-01,-2.199999999999999734e-01,-9.561608605410068407e+00,1.174146850556058119e+01,3.920752516172918423e+00,-4.933860678528928290e+00
-2.828571428571429180e-01,-1.571428571428571397e-01,-4.643697939720692780e+00,7.507162665454695905e+00,6.016142127224446412e+00,-9.948455677931553609e+00
-2.828571428571429180e-01,-9.428571428571430602e-02,-1.239530386083237179e+00,3.187158649651728570e+00,4.443385096754182584e+00,-1.158260767351586118e+01
-2.828571428571429180e-01,-3.142857142857136132e-02,-1.017271523653083820e-01,8.393534050796894741e-01,1.538163415496447861e+00,-1.166004125362429455e+01
-2.828571428571429180e-01,3.142857142857136132e-02,1.017271523653083820e-01,8.393534050796894741e-01,-1.538163415496447861e+00,-1.166004125362429455e+01
-2.828571428571429180e-01,9.428571428571430602e-02,1.239530386083237179e+00,3.187158649651728570e+00,-4.443385096754182584e+00,-1.158260767351586118e+01
-2.828571428571429180e-01,1.571428571428570287e-01,4.643697939720692780e+00,7.507162665454682582e+00,-6.016142127224446412e+00,-9.948455677931562491e+00
-2.828571428571429180e-01,2.199999999999999734e-01,9.561608605410068407e+00,1.174146850556058119e+01,-3.920752516172918423e+00,-4.933860678528928290e+00
-2.828571428571429180e-01,2.828571428571429180e-01,1.222352955950419684e+01,1.222352955950420395e+01,2.923538711111568489e+00,2.923538711111577815e+00
-2.828571428571429180e-01,3.457142857142856407e-01,8.353700887582093060e+00,6.945965179143878565e+00,1.118012932471308041e+01,9.544746586669203836e+00
-2.828571428571429180e-01,4.085714285714285854e-01,-1.520543686949081819e+00,-1.452924559110225777e+00,1.403061352272615459e+01,1.026067702919702462e+01
-2.828571428571429180e-01,4.714285714285715301e-01,-1.011026614127632151e+01,-6.812507673402283359e+00,8.160395563194397184e+00,4.867253550601382983e+00
-2.828571428571429180e-01,5.342857142857142527e-01,-1.070847889234104322e+01,-6.027604317225705444e+00,-1.324065881175352066e+00,-1.265451530537591740e+00
-2.828571428571429180e-01,5.971428571428571974e-01,-4.764860871582127899e+00,-2.035969426678299943e+00,-6.513253623204109388e+00,-3.585806787361095260e+00
-2.828571428571429180e-01,6.600000000000001421e-01,9.775337623383898444e-01,8.222193658391947491e-01,-5.242444381552082255e+00,-2.288329401234105109e+00
-2.828571428571429180e-01,7.228571428571428648e-01,2.506024652109585027e+00,1.103799372159884662e+00,-1.633448295659869043e+00,-4.391969272052639872e-01
-2.828571428571429180e-01,7.857142857142858094e-01,1.348143333295975355e+00,4.323147558493617426e-01,3.296850526806123782e-01,2.326317871120015812e-01
-2.828571428571429180e-01,8.485714285714285321e-01,2.572644782091463300e-01,2.639806156645535529e-02,4.517585368553078129e-01,1.538893259220770471e-01
-2.828571428571429180e-01,9.114285714285714768e-01,-3.070135901776459286e-02,-1.618815354247561331e-02,1.236894405626655230e-01,1.725738599408670540e-02
-2.828571428571429180e-01,9.742857142857141994e-01,-8.094187619005875287e-03,-1.604242404418275572e-07,5.267028660966274756e-03,2.402185541889543913e-09
-2.828571428571429180e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
-2.199999999999999734e-01,-1.037142857142857144e+00,1.604242404417372688e-07,0.000000000000000000e+00,-2.402185541887905682e-09,-0.000000000000000000e+00
-2.199999999999999734e-01,-9.742857142857144215e-01,1.769424050263454853e-02,-2.178833918717527538e-04,-1.775405962505008026e-02,3.647784513988922060e-05
-2.199999999999999734e-01,-9.114285714285714768e-01,4.222053198010792575e-03,-1.783999338893575703e-02,-2.078285449851992317e-01,3.076086752318894432e-02
-2.199999999999999734e-01,-8.485714285714286431e-01,-5.160319183256694142e-01,7.388057084785547290e-02,-5.288197952566100479e-01,1.621646367069763117e-01
-2.199999999999999734e-01,-7.857142857142858094e-01,-1.863346433332513818e+00,5.061545569602374783e-01,7.613320231939033067e-02,1.138667067569842928e-01
-2.199999999999999734e-01,-7.228571428571428648e-01,-2.464771848587412606e+00,9.615848176875552156e-01,2.968704610617265871e+00,-7.506076826655556644e-01
-2.199999999999999734e-01,-6.600000000000000311e-01,9.472948442839043137e-01,5.661289047702552230e-02,6.502430077208599002e+00,-2.381849543733787211e+00
-2.199999999999999734e-01,-5.971428571428571974e-01,8.078884468209789560e+00,-2.983392765398763302e+00,5.214055506942594675e+00,-2.511451681464419217e+00
-2.199999999999999734e-01,-5.342857142857143637e-01,1.202163173768966864e+01,-5.599568544244524659e+00,-3.465785673521869725e+00,1.040119909947356591e+00
-2.199999999999999734e-01,-4.714285714285715301e-01,6.234930036100468698e+00,-3.706428914434280575e+00,-1.317926968093865980e+01,6.583854979330850732e+00
-2.199999999999999734e-01,-4.085714285714285854e-01,-5.879868293377397137e+00,3.146741928782237352e+00,-1.416728853866083249e+01,8.500070799090796214e+00
-2.199999999999999734e-01,-3.457142857142857517e-01,-1.364018769473048565e+01,9.236207058629771538e+00,-5.297933046093107556e+00,3.822795880242443989e+00
-2.199999999999999734e-01,-2.828571428571429180e-01,-1.174146850556058119e+01,9.561608605410068407e+00,4.933860678528928290e+00,-3.920752516172918423e+00
-2.199999999999999734e-01,-2.199999999999999734e-01,-4.519840164580261721e+00,4.519840164580261721e+00,9.049198508800687435e+00,-9.049198508800687435e+00
-2.199999999999999734e-01,-1.571428571428571397e-01,1.034893070192264952e+00,-1.318620439960051627e+00,7.070070010675464367e+00,-9.368580322379731484e+00
-2.199999999999999734e-01,-9.428571428571430602e-02,2.332565898537548588e+00,-4.767866494547224221e+00,3.430302259545755739e+00,-7.248750612600448839e+00
-2.199999999999999734e-01,-3.142857142857136132e-02,9.998843836090154369e-01,-5.972999309284242386e+00,8.968930948305817719e-01,-5.538212348750042757e+00
-2.199999999999999734e-01,3.142857142857136132e-02,-9.998843836090154369e-01,-5.972999309284242386e+00,-8.968930948305817719e-01,-5.538212348750042757e+00
-2.199999999999999734e-01,9.428571428571430602e-02,-2.332565898537545923e+00,-4.767866494547224221e+00,-3.430302259545747745e+00,-7.248750612600448839e+00
-2.199999999999999734e-01,1.571428571428570287e-01,-1.034893070192264952e+00,-1.318620439960057178e+00,-7.070070010675464367e+00,-9.368580322379736813e+00
-2.199999999999999734e-01,2.199999999999999734e-01,4.519840164580258168e+00,4.519840164580261721e+00,-9.049198508800694540e+00,-9.049198508800687435e+00
-2.199999999999999734e-01,2.828571428571429180e-01,1.174146850556057053e+01,9.561608605410068407e+00,-4.933860678528932731e+00,-3.920752516172918423e+00
-2.199999999999999734e-01,3.457142857142856407e-01,1.364018769473048565e+01,9.236207058629775091e+00,5.297933046093107556e+00,3.822795880242435107e+00
-2.199999999999999734e-01,4.085714285714285854e-01,5.879868293377407795e+00,3.146741928782237352e+00,1.416728853866083604e+01,8.500070799090796214e+00
-2.199999999999999734e-01,4.714285714285715301e-01,-6.234930036100458040e+00,-3.706428914434280575e+00,1.317926968093865980e+01,6.583854979330850732e+00
-2.199999999999999734e-01,5.342857142857142527e-01,-1.202163173768966864e+01,-5.599568544244529988e+00,3.465785673521869725e+00,1.040119909947371024e+00
-2.199999999999999734e-01,5.971428571428571974e-01,-8.078884468209801994e+00,-2.983392765398763302e+00,-5.214055506942602669e+00,-2.511451681464419217e+00
-2.199999999999999734e-01,6.600000000000001421e-01,-9.472948442839043137e-01,5.661289047702643129e-02,-6.502430077208599002e+00,-2.381849543733774777e+00
-2.199999999999999734e-01,7.228571428571428648e-01,2.464771848587413938e+00,9.615848176875552156e-01,-2.968704610617257877e+00,-7.506076826655556644e-01
-2.199999999999999734e-01,7.857142857142858094e-01,1.863346433332513818e+00,5.061545569602374783e-01,-7.613320231939033067e-02,1.138667067569842928e-01
-2.199999999999999734e-01,8.485714285714285321e-01,5.160319183256694142e-01,7.388057084785547290e-02,5.288197952566100479e-01,1.621646367069763117e-01
-2.199999999999999734e-01,9.114285714285714768e-01,-4.222053198010792575e-03,-1.783999338893575703e-02,2.078285449851992317e-01,3.076086752318894432e-02
-2.199999999999999734e-01,9.742857142857141994e-01,-1.769424050263454853e-02,-2.178833918717637042e-04,1.775405962505008026e-02,3.647784513989187012e-05
-2.199999999999999734e-01,1.037142857142857366e+00,-1.604242404418275572e-07,0.000000000000000000e+00,2.402185541889543913e-09,-0.000000000000000000e+00
-1.571428571428571397e-01,-1.037142857142857144e+00,2.178833918717527538e-04,0.000000000000000000e+00,-3.647784513988922060e-05,-0.000000000000000000e+00
-1.571428571428571397e-01,-9.742857142857144215e-01,2.593418100794163059e-02,-9.009895993863672970e-04,-3.602789618415522255e-02,2.469391798956081232e-04
-1.571428571428571397e-01,-9.114285714285714768e-01,-4.339709522196262548e-02,-1.292603468607200594e-02,-2.858175994245019114e-01,3.618516184025736410e-02
-1.571428571428571397e-01,-8.485714285714286431e-01,-7.812590285583195238e-01,9.720674518132538244e-02,-5.348643760891031995e-01,1.348460111054782529e-01
-1.571428571428571397e-01,-7.857142857142858094e-01,-2.235847580135674750e+00,4.626865115313362198e-01,5.830872666919194591e-01,6.513934163504403463e-03
-1.571428571428571397e-01,-7.228571428571428648e-01,-2.056482985626373328e+00,6.788169410568910545e-01,4.129164546150641435e+00,-8.222402572369836848e-01
-1.571428571428571397e-01,-6.600000000000000311e-01,2.967443820747928562e+00,-4.500804980178119141e-01,7.003288380350946696e+00,-1.952435585493820680e+00
-1.571428571428571397e-01,-5.971428571428571974e-01,1.042104230630367034e+01,-2.921495304308760144e+00,3.091284169522962699e+00,-1.318941621207099901e+00
-1.571428571428571397e-01,-5.342857142857143637e-01,1.143151504137656005e+01,-4.065697154340697672e+00,-7.771240779619916772e+00,2.167139043412272592e+00
-1.571428571428571397e-01,-4.714285714285715301e-01,1.363955668249566822e+00,-9.612850371425659679e-01,-1.562034645233783436e+01,5.898841810125522223e+00
-1.571428571428571397e-01,-4.085714285714285854e-01,-1.142209228611496208e+01,4.748229103341241597e+00,-1.126955442363773763e+01,5.126903537746366091e+00
-1.571428571428571397e-01,-3.457142857142857517e-01,-1.476856756420992411e+01,7.519416785716587448e+00,1.240693990550635561e+00,-4.213230156885318101e-01
-1.571428571428571397e-01,-2.828571428571429180e-01,-7.507162665454695905e+00,4.643697939720692780e+00,9.948455677931553609e+00,-6.016142127224446412e+00
-1.571428571428571397e-01,-2.199999999999999734e-01,1.318620439960051627e+00,-1.034893070192264952e+00,9.368580322379731484e+00,-7.070070010675464367e+00
-1.571428571428571397e-01,-1.571428571428571397e-01,4.644008719406792274e+00,-4.644008719406792274e+00,4.215694231024207816e+00,-4.215694231024207816e+00
-1.571428571428571397e-01,-9.428571428571430602e-02,3.414848483240953581e+00,-5.297231910588630299e+00,6.130171231244937458e-01,-9.742361342815574199e-01
-1.571428571428571397e-01,-3.142857142857136132e-02,1.103405662371709894e+00,-4.778161286053927981e+00,-1.723748483539585263e-01,7.292126983460972545e-01
-1.571428571428571397e-01,3.142857142857136132e-02,-1.103405662371709894e+00,-4.778161286053927981e+00,1.723748483539585263e-01,7.292126983460972545e-01
-1.571428571428571397e-01,9.428571428571430602e-02,-3.414848483240948251e+00,-5.297231910588630299e+00,-6.130171231244891938e-01,-9.742361342815574199e-01
-1.571428571428571397e-01,1.571428571428570287e-01,-4.644008719406792274e+00,-4.644008719406794050e+00,-4.215694231024207816e+00,-4.215694231024200711e+00
-1.571428571428571397e-01,2.199999999999999734e-01,-1.318620439960057178e+00,-1.034893070192264952e+00,-9.368580322379736813e+00,-7.070070010675464367e+00
-1.571428571428571397e-01,2.828571428571429180e-01,7.507162665454684358e+00,4.643697939720692780e+00,-9.948455677931553609e+00,-6.016142127224446412e+00
-1.571428571428571397e-01,3.457142857142856407e-01,1.476856756420992411e+01,7.519416785716595442e+00,-1.240693990550635561e+00,-4.213230156885426902e-01
-1.571428571428571397e-01,4.085714285714285854e-01,1.142209228611497451e+01,4.748229103341241597e+00,1.126955442363773763e+01,5.126903537746366091e+00
-1.571428571428571397e-01,4.714285714285715301e-01,-1.363955668249553055e+00,-9.612850371425659679e-01,1.562034645233782015e+01,5.898841810125522223e+00
-1.571428571428571397e-01,5.342857142857142527e-01,-1.143151504137656005e+01,-4.065697154340697672e+00,7.771240779619916772e+00,2.167139043412286803e+00
-1.571428571428571397e-01,5.971428571428571974e-01,-1.042104230630368455e+01,-2.921495304308760144e+00,-3.091284169522963587e+00,-1.318941621207099901e+00
-1.571428571428571397e-01,6.600000000000001421e-01,-2.967443820747928562e+00,-4.500804980178082504e-01,-7.003288380350946696e+00,-1.952435585493819570e+00
-1.571428571428571397e-01,7.228571428571428648e-01,2.056482985626374216e+00,6.788169410568910545e-01,-4.129164546150628112e+00,-8.222402572369836848e-01
-1.571428571428571397e-01,7.857142857142858094e-01,2.235847580135674750e+00,4.626865115313362198e-01,-5.830872666919194591e-01,6.513934163504403463e-03
-1.571428571428571397e-01,8.485714285714285321e-01,7.812590285583195238e-01,9.720674518132538244e-02,5.348643760891031995e-01,1.348460111054782529e-01
-1.571428571428571397e-01,9.114285714285714768e-01,4.339709522196263936e-02,-1.292603468607200594e-02,2.858175994245019114e-01,3.618516184025736410e-02
-1.571428571428571397e-01,9.742857142857141994e-01,-2.593418100794163059e-02,-9.009895993863950526e-04,3.602789618415522255e-02,2.469391798956175558e-04
-1.571428571428571397e-01,1.037142857142857366e+00,-2.178833918717637042e-04,0.000000000000000000e+00,3.647784513989187012e-05,-0.000000000000000000e+00
-9.428571428571430602e-02,-1.037142857142857144e+00,9.011500236268090358e-04,0.000000000000000000e+00,-2.469415820811499693e-04,-0.000000000000000000e+00
-9.428571428571430602e-02,-9.742857142857144215e-01,3.062027518870655274e-02,-1.288203568287164206e-03,-5.393922146530744088e-02,4.601957858234728563e-04
-9.428571428571430602e-02,-9.114285714285714768e-01,-9.388568158270095554e-02,-6.393088822670503664e-03,-3.424276169107818846e-01,2.886398875845584341e-02
-9.428571428571430602e-02,-8.485714285714286431e-01,-9.916444645430777527e-01,8.124667787083469928e-02,-4.991485675798570942e-01,8.588721576724832329e-02
-9.428571428571430602e-02,-7.857142857142858094e-01,-2.444956629208079324e+00,3.184657382165844153e-01,1.033219470661852490e+00,-4.012261849555510962e-02
-9.428571428571430602e-02,-7.228571428571428648e-01,-1.552004839038264139e+00,3.742380865972553261e-01,4.927654130274590649e+00,-6.245235233592767443e-01
-9.428571428571430602e-02,-6.600000000000000311e-01,4.547607089649555512e+00,-5.168320965601571615e-01,6.999131441178715107e+00,-1.230797614431430098e+00
-9.428571428571430602e-02,-5.971428571428571974e-01,1.169450112453267465e+01,-2.048498364074722744e+00,1.094480878036501625e+00,-4.911863049192828345e-01
-9.428571428571430602e-02,-5.342857142857143637e-01,1.006142147052347546e+01,-2.288545945662666448e+00,-1.068356910485448985e+01,1.931962832463778312e+00
-9.428571428571430602e-02,-4.714285714285715301e-01,-2.578996221581470127e+00,3.222778669517644135e-01,-1.613903417527275508e+01,3.806463174776870240e+00
-9.428571428571430602e-02,-4.085714285714285854e-01,-1.436057011623655200e+01,3.743256072490581676e+00,-7.847123712846778787e+00,2.291549471104612934e+00
-9.428571428571430602e-02,-3.457142857142857517e-01,-1.353565653110993594e+01,4.335243361837457954e+00,5.845112618877704058e+00,-1.718716683853014793e+00
-9.428571428571430602e-02,-2.828571428571429180e-01,-3.187158649651728570e+00,1.239530386083237179e+00,1.158260767351586118e+01,-4.443385096754182584e+00
-9.428571428571430602e-02,-2.199999999999999734e-01,4.767866494547224221e+00,-2.332565898537548588e+00,7.248750612600448839e+00,-3.430302259545755739e+00
-9.428571428571430602e-02,-1.571428571428571397e-01,5.297231910588630299e+00,-3.414848483240953581e+00,9.742361342815574199e-01,-6.130171231244937458e-01
-9.428571428571430602e-02,-9.428571428571430602e-02,2.466718465184684295e+00,-2.466718465184684295e+00,-1.514604669824549665e+00,1.514604669824549665e+00
-9.428571428571430602e-02,-3.142857142857136132e-02,4.808137590743128409e-01,-1.223503503565968709e+00,-8.065557377970729025e-01,2.149911618798602042e+00
-9.428571428571430602e-02,3.142857142857136132e-02,-4.808137590743128409e-01,-1.223503503565968709e+00,8.065557377970729025e-01,2.149911618798602042e+00
-9.428571428571430602e-02,9.428571428571430602e-02,-2.466718465184679410e+00,-2.466718465184684295e+00,1.514604669824551220e+00,1.514604669824549665e+00
-9.428571428571430602e-02,1.571428571428570287e-01,-5.297231910588630299e+00,-3.414848483240951360e+00,-9.742361342815574199e-01,-6.130171231244878616e-01
-9.428571428571430602e-02,2.199999999999999734e-01,-4.767866494547228662e+00,-2.332565898537548588e+00,-7.248750612600451504e+00,-3.430302259545755739e+00
-9.428571428571430602e-02,2.828571428571429180e-01,3.187158649651710363e+00,1.239530386083237179e+00,-1.158260767351585407e+01,-4.443385096754182584e+00
-9.428571428571430602e-02,3.457142857142856407e-01,1.353565653110993594e+01,4.335243361837454401e+00,-5.845112618877704058e+00,-1.718716683853023897e+00
-9.428571428571430602e-02,4.085714285714285854e-01,1.436057011623656976e+01,3.743256072490581676e+00,7.847123712846770793e+00,2.291549471104612934e+00
-9.428571428571430602e-02,4.714285714285715301e-01,2.578996221581480786e+00,3.222778669517644135e-01,1.613903417527273731e+01,3.806463174776870240e+00
-9.428571428571430602e-02,5.342857142857142527e-01,-1.006142147052347546e+01,-2.288545945662665115e+00,1.068356910485448985e+01,1.931962832463780977e+00
-9.428571428571430602e-02,5.971428571428571974e-01,-1.169450112453269064e+01,-2.048498364074722744e+00,-1.094480878036496074e+00,-4.911863049192828345e-01
-9.428571428571430602e-02,6.600000000000001421e-01,-4.547607089649555512e+00,-5.168320965601517214e-01,-6.999131441178715107e+00,-1.230797614431434539e+00
-9.428571428571430602e-02,7.228571428571428648e-01,1.552004839038269690e+00,3.742380865972553261e-01,-4.927654130274581767e+00,-6.245235233592767443e-01
-9.428571428571430602e-02,7.857142857142858094e-01,2.444956629208079324e+00,3.184657382165844153e-01,-1.033219470661852490e+00,-4.012261849555510962e-02
-9.428571428571430602e-02,8.485714285714285321e-01,9.916444645430777527e-01,8.124667787083469928e-02,4.991485675798570942e-01,8.588721576724832329e-02
-9.428571428571430602e-02,9.114285714285714768e-01,9.388568158270098329e-02,-6.393088822670503664e-03,3.424276169107818291e-01,2.886398875845584341e-02
-9.428571428571430602e-02,9.742857142857141994e-01,-3.062027518870655274e-02,-1.288203568287191745e-03,5.393922146530744088e-02,4.601957858234887941e-04
-9.428571428571430602e-02,1.037142857142857366e+00,-9.011500236268370082e-04,0.000000000000000000e+00,2.469415820811594561e-04,-0.000000000000000000e+00
-3.142857142857136132e-02,-1.037142857142857144e+00,1.506086960158917014e-03,0.000000000000000000e+00,-4.966736309633621718e-04,-0.000000000000000000e+00
-3.142857142857136132e-02,-9.742857142857144215e-01,3.232726983061213338e-02,-6.049369365321080865e-04,-6.489188494261105555e-02,2.497320488822121483e-04
-3.142857142857136132e-02,-9.114285714285714768e-01,-1.259319766610844937e-01,-1.706994641905580645e-03,-3.712446194059267901e-01,1.095266347730362161e-02
-3.142857142857136132e-02,-8.485714285714286431e-01,-1.106117855597574584e+00,3.144135814185142208e-02,-4.658777688350922430e-01,2.906673454402710841e-02
-3.142857142857136132e-02,-7.857142857142858094e-01,-2.528838988862095682e+00,1.127663964125912160e-01,1.293498005818444430e+00,-2.231813526746122961e-02
-3.142857142857136132e-02,-7.228571428571428648e-01,-1.221185150849631640e+00,1.153237177958673365e-01,5.319839542086515216e+00,-2.312118006125652436e-01
-3.142857142857136132e-02,-6.600000000000000311e-01,5.390180271419906965e+00,-2.180532917760413802e-01,6.869951161910951676e+00,-4.145035470793860255e-01
-3.142857142857136132e-02,-5.971428571428571974e-01,1.219275615540617785e+01,-7.272494639744839784e-01,-7.147627737224568345e-02,-1.020315213448021729e-01
-3.142857142857136132e-02,-5.342857142857143637e-01,9.060738810350072114e+00,-7.163083226495459144e-01,-1.206889025931606874e+01,7.514536083293612556e-01
-3.142857142857136132e-02,-4.714285714285715301e-01,-4.667846349903681080e+00,2.734331961989185933e-01,-1.597993309097867076e+01,1.283289633116776018e+00
-3.142857142857136132e-02,-4.085714285714285854e-01,-1.543505778100065484e+01,1.372541805672665038e+00,-5.744374565007854372e+00,5.923525240352790489e-01
-3.142857142857136132e-02,-3.457142857142857517e-01,-1.226484187780258139e+01,1.347920860963023548e+00,7.975628558409431967e+00,-8.194595147221482856e-01
-3.142857142857136132e-02,-2.828571428571429180e-01,-8.393534050796894741e-01,1.017271523653083820e-01,1.166004125362429455e+01,-1.538163415496447861e+00
-3.142857142857136132e-02,-2.199999999999999734e-01,5.972999309284242386e+00,-9.998843836090154369e-01,5.538212348750042757e+00,-8.968930948305817719e-01
-3.142857142857136132e-02,-1.571428571428571397e-01,4.778161286053927981e+00,-1.103405662371709894e+00,-7.292126983460972545e-01,1.723748483539585263e-01
-3.142857142857136132e-02,-9.428571428571430602e-02,1.223503503565968709e+00,-4.808137590743128409e-01,-2.149911618798602042e+00,8.065557377970729025e-01
-3.142857142857136132e-02,-3.142857142857136132e-02,-1.398092992470054696e-01,1.398092992470054696e-01,-8.076817973280109308e-01,8.076817973280109308e-01
-3.142857142857136132e-02,3.142857142857136132e-02,1.398092992470054696e-01,1.398092992470054696e-01,8.076817973280109308e-01,8.076817973280109308e-01
-3.142857142857136132e-02,9.428571428571430602e-02,-1.223503503565965822e+00,-4.808137590743128409e-01,2.149911618798600710e+00,8.065557377970729025e-01
-3.142857142857136132e-02,1.571428571428570287e-01,-4.778161286053927981e+00,-1.103405662371708118e+00,7.292126983460972545e-01,1.723748483539612464e-01
-3.142857142857136132e-02,2.199999999999999734e-01,-5.972999309284245939e+00,-9.998843836090154369e-01,-5.538212348750040981e+00,-8.968930948305817719e-01
-3.142857142857136132e-02,2.828571428571429180e-01,8.393534050796817025e-01,1.017271523653083820e-01,-1.166004125362428567e+01,-1.538163415496447861e+00
-3.142857142857136132e-02,3.457142857142856407e-01,1.226484187780258139e+01,1.347920860963012890e+00,-7.975628558409431967e+00,-8.194595147221500619e-01
-3.142857142857136132e-02,4.085714285714285854e-01,1.543505778100066372e+01,1.372541805672665038e+00,5.744374565007844602e+00,5.923525240352790489e-01
-3.142857142857136132e-02,4.714285714285715301e-01,4.667846349903693515e+00,2.734331961989185933e-01,1.597993309097865477e+01,1.283289633116776018e+00
-3.142857142857136132e-02,5.342857142857142527e-01,-9.060738810350072114e+00,-7.163083226495476907e-01,1.206889025931606874e+01,7.514536083293612556e-01
-3.142857142857136132e-02,5.971428571428571974e-01,-1.219275615540619739e+01,-7.272494639744839784e-01,7.147627737225205335e-02,-1.020315213448021729e-01
-3.142857142857136132e-02,6.600000000000001421e-01,-5.390180271419906965e+00,-2.180532917760404643e-01,-6.869951161910951676e+00,-4.145035470793869137e-01
-3.142857142857136132e-02,7.228571428571428648e-01,1.221185150849638079e+00,1.153237177958673365e-01,-5.319839542086507223e+00,-2.312118006125652436e-01
-3.142857142857136132e-02,7.857142857142858094e-01,2.528838988862095682e+00,1.127663964125912160e-01,-1.293498005818444430e+00,-2.231813526746122961e-02
-3.142857142857136132e-02,8.485714285714285321e-01,1.106117855597574584e+00,3.144135814185142208e-02,4.658777688350922430e-01,2.906673454402710841e-02
-3.142857142857136132e-02,9.114285714285714768e-01,1.259319766610845492e-01,-1.706994641905580645e-03,3.712446194059267346e-01,1.095266347730362161e-02
-3.142857142857136132e-02,9.742857142857141994e-01,-3.232726983061213338e-02,-6.049369365321182780e-04,6.489188494261105555e-02,2.497320488822212014e-04
-3.142857142857136132e-02,1.037142857142857366e+00,-1.506086960158955178e-03,0.000000000000000000e+00,4.966736309633806032e-04,-0.000000000000000000e+00
3.142857142857136132e-02,-1.037142857142857144e+00,1.506086960158917014e-03,0.000000000000000000e+00,-4.966736309633621718e-04,-0.000000000000000000e+00
3.142857142857136132e-02,-9.742857142857144215e-01,3.232726983061213338e-02,6.049369365321080865e-04,-6.489188494261105555e-02,-2.497320488822121483e-04
3.142857142857136132e-02,-9.114285714285714768e-01,-1.259319766610844937e-01,1.706994641905580645e-03,-3.712446194059267901e-01,-1.095266347730362161e-02
3.142857142857136132e-02,-8.485714285714286431e-01,-1.106117855597574584e+00,-3.144135814185142208e-02,-4.658777688350922430e-01,-2.906673454402710841e-02
3.142857142857136132e-02,-7.857142857142858094e-01,-2.528838988862095682e+00,-1.127663964125912160e-01,1.293498005818444430e+00,2.231813526746122961e-02
3.142857142857136132e-02,-7.228571428571428648e-01,-1.221185150849631640e+00,-1.153237177958673365e-01,5.319839542086515216e+00,2.312118006125652436e-01
3.142857142857136132e-02,-6.600000000000000311e-01,5.390180271419906965e+00,2.180532917760413802e-01,6.869951161910951676e+00,4.145035470793860255e-01
3.142857142857136132e-02,-5.971428571428571974e-01,1.219275615540617785e+01,7.272494639744839784e-01,-7.147627737224568345e-02,1.020315213448021729e-01
3.142857142857136132e-02,-5.342857142857143637e-01,9.060738810350072114e+00,7.163083226495459144e-01,-1.206889025931606874e+01,-7.514536083293612556e-01
3.142857142857136132e-02,-4.714285714285715301e-01,-4.667846349903681080e+00,-2.734331961989185933e-01,-1.597993309097867076e+01,-1.283289633116776018e+00
3.142857142857136132e-02,-4.085714285714285854e-01,-1.543505778100065484e+01,-1.372541805672665038e+00,-5.744374565007854372e+00,-5.923525240352790489e-01
3.142857142857136132e-02,-3.457142857142857517e-01,-1.226484187780258139e+01,-1.347920860963023548e+00,7.975628558409431967e+00,8.194595147221482856e-01
3.142857142857136132e-02,-2.828571428571429180e-01,-8.393534050796894741e-01,-1.017271523653083820e-01,1.166004125362429455e+01,1.538163415496447861e+00
3.142857142857136132e-02,-2.199999999999999734e-01,5.972999309284242386e+00,9.998843836090154369e-01,5.538212348750042757e+00,8.968930948305817719e-01
3.142857142857136132e-02,-1.571428571428571397e-01,4.778161286053927981e+00,1.103405662371709894e+00,-7.292126983460972545e-01,-1.723748483539585263e-01
3.142857142857136132e-02,-9.428571428571430602e-02,1.223503503565968709e+00,4.808137590743128409e-01,-2.149911618798602042e+00,-8.065557377970729025e-01
3.142857142857136132e-02,-3.142857142857136132e-02,-1.398092992470054696e-01,-1.398092992470054696e-01,-8.076817973280109308e-01,-8.076817973280109308e-01
3.142857142857136132e-02,3.142857142857136132e-02,1.398092992470054696e-01,-1.398092992470054696e-01,8.076817973280109308e-01,-8.076817973280109308e-01
3.142857142857136132e-02,9.428571428571430602e-02,-1.223503503565965822e+00,4.808137590743128409e-01,2.149911618798600710e+00,-8.065557377970729025e-01
3.142857142857136132e-02,1.571428571428570287e-01,-4.778161286053927981e+00,1.103405662371708118e+00,7.292126983460972545e-01,-1.723748483539612464e-01
3.142857142857136132e-02,2.199999999999999734e-01,-5.972999309284245939e+00,9.998843836090154369e-01,-5.538212348750040981e+00,8.968930948305817719e-01
3.142857142857136132e-02,2.828571428571429180e-01,8.393534050796817025e-01,-1.017271523653083820e-01,-1.166004125362428567e+01,1.538163415496447861e+00
3.142857142857136132e-02,3.457142857142856407e-01,1.226484187780258139e+01,-1.347920860963012890e+00,-7.975628558409431967e+00,8.194595147221500619e-01
3.142857142857136132e-02,4.085714285714285854e-01,1.543505778100066372e+01,-1.372541805672665038e+00,5.744374565007844602e+00,-5.923525240352790489e-01
3.142857142857136132e-02,4.714285714285715301e-01,4.667846349903693515e+00,-2.734331961989185933e-01,1.597993309097865477e+01,-1.283289633116776018e+00
3.142857142857136132e-02,5.342857142857142527e-01,-9.060738810350072114e+00,7.163083226495476907e-01,1.206889025931606874e+01,-7.514536083293612556e-01
3.142857142857136132e-02,5.971428571428571974e-01,-1.219275615540619739e+01,7.272494639744839784e-01,7.147627737225205335e-02,1.020315213448021729e-01
3.142857142857136132e-02,6.600000000000001421e-01,-5.390180271419906965e+00,2.180532917760404643e-01,-6.869951161910951676e+00,4.145035470793869137e-01
3.142857142857136132e-02,7.228571428571428648e-01,1.221185150849638079e+00,-1.153237177958673365e-01,-5.319839542086507223e+00,2.312118006125652436e-01
3.142857142857136132e-02,7.857142857142858094e-01,2.528838988862095682e+00,-1.127663964125912160e-01,-1.293498005818444430e+00,2.231813526746122961e-02
3.142857142857136132e-02,8.485714285714285321e-01,1.106117855597574584e+00,-3.144135814185142208e-02,4.658777688350922430e-01,-2.906673454402710841e-02
3.142857142857136132e-02,9.114285714285714768e-01,1.259319766610845492e-01,1.706994641905580645e-03,3.712446194059267346e-01,-1.095266347730362161e-02
3.142857142857136132e-02,9.742857142857141994e-01,-3.232726983061213338e-02,6.049369365321182780e-04,6.489188494261105555e-02,-2.497320488822212014e-04
3.142857142857136132e-02,1.037142857142857366e+00,-1.506086960158955178e-03,0.000000000000000000e+00,4.966736309633806032e-04,-0.000000000000000000e+00
9.428571428571430602e-02,-1.037142857142857144e+00,9.011500236268090358e-04,0.000000000000000000e+00,-2.469415820811499693e-04,-0.000000000000000000e+00
9.428571428571430602e-02,-9.742857142857144215e-01,3.062027518870655274e-02,1.288203568287164206e-03,-5.393922146530744088e-02,-4.601957858234728563e-04
9.428571428571430602e-02,-9.114285714285714768e-01,-9.388568158270095554e-02,6.393088822670503664e-03,-3.424276169107818846e-01,-2.886398875845584341e-02
9.428571428571430602e-02,-8.485714285714286431e-01,-9.916444645430777527e-01,-8.124667787083469928e-02,-4.991485675798570942e-01,-8.588721576724832329e-02
9.428571428571430602e-02,-7.857142857142858094e-01,-2.444956629208079324e+00,-3.184657382165844153e-01,1.033219470661852490e+00,4.012261849555510962e-02
9.428571428571430602e-02,-7.228571428571428648e-01,-1.552004839038264139e+00,-3.742380865972553261e-01,4.927654130274590649e+00,6.245235233592767443e-01
9.428571428571430602e-02,-6.600000000000000311e-01,4.547607089649555512e+00,5.168320965601571615e-01,6.999131441178715107e+00,1.230797614431430098e+00
9.428571428571430602e-02,-5.971428571428571974e-01,1.169450112453267465e+01,2.048498364074709421e+00,1.094480878036501625e+00,4.911863049192792263e-01
9.428571428571430602e-02,-5.342857142857143637e-01,1.006142147052347546e+01,2.288545945662652681e+00,-1.068356910485448985e+01,-1.931962832463766544e+00
9.428571428571430602e-02,-4.714285714285715301e-01,-2.578996221581470127e+00,-3.222778669517644135e-01,-1.613903417527275508e+01,-3.806463174776870240e+00
9.428571428571430602e-02,-4.085714285714285854e-01,-1.436057011623655200e+01,-3.743256072490570574e+00,-7.847123712846778787e+00,-2.291549471104604052e+00
9.428571428571430602e-02,-3.457142857142857517e-01,-1.353565653110993594e+01,-4.335243361837446407e+00,5.845112618877704058e+00,1.718716683853014793e+00
9.428571428571430602e-02,-2.828571428571429180e-01,-3.187158649651728570e+00,-1.239530386083237179e+00,1.158260767351586118e+01,4.443385096754182584e+00
9.428571428571430602e-02,-2.199999999999999734e-01,4.767866494547224221e+00,2.332565898537545923e+00,7.248750612600448839e+00,3.430302259545747745e+00
9.428571428571430602e-02,-1.571428571428571397e-01,5.297231910588630299e+00,3.414848483240948251e+00,9.742361342815574199e-01,6.130171231244891938e-01
9.428571428571430602e-02,-9.428571428571430602e-02,2.466718465184684295e+00,2.466718465184679410e+00,-1.514604669824549665e+00,-1.514604669824551220e+00
9.428571428571430602e-02,-3.142857142857136132e-02,4.808137590743128409e-01,1.223503503565965822e+00,-8.065557377970729025e-01,-2.149911618798600710e+00
9.428571428571430602e-02,3.142857142857136132e-02,-4.808137590743128409e-01,1.223503503565965822e+00,8.065557377970729025e-01,-2.149911618798600710e+00
9.428571428571430602e-02,9.428571428571430602e-02,-2.466718465184679410e+00,2.466718465184679410e+00,1.514604669824551220e+00,-1.514604669824551220e+00
9.428571428571430602e-02,1.571428571428570287e-01,-5.297231910588630299e+00,3.414848483240947807e+00,-9.742361342815574199e-01,6.130171231244868624e-01
9.428571428571430602e-02,2.199999999999999734e-01,-4.767866494547228662e+00,2.332565898537545923e+00,-7.248750612600451504e+00,3.430302259545747745e+00
9.428571428571430602e-02,2.828571428571429180e-01,3.187158649651710363e+00,-1.239530386083237179e+00,-1.158260767351585407e+01,4.443385096754182584e+00
9.428571428571430602e-02,3.457142857142856407e-01,1.353565653110993594e+01,-4.335243361837433973e+00,-5.845112618877704058e+00,1.718716683853023897e+00
9.428571428571430602e-02,4.085714285714285854e-01,1.436057011623656976e+01,-3.743256072490570574e+00,7.847123712846770793e+00,-2.291549471104604052e+00
9.428571428571430602e-02,4.714285714285715301e-01,2.578996221581480786e+00,-3.222778669517644135e-01,1.613903417527273731e+01,-3.806463174776870240e+00
9.428571428571430602e-02,5.342857142857142527e-01,-1.006142147052347546e+01,2.288545945662656234e+00,1.068356910485448985e+01,-1.931962832463778978e+00
9.428571428571430602e-02,5.971428571428571974e-01,-1.169450112453269064e+01,2.048498364074709421e+00,-1.094480878036496074e+00,4.911863049192792263e-01
9.428571428571430602e-02,6.600000000000001421e-01,-4.547607089649555512e+00,5.168320965601480577e-01,-6.999131441178715107e+00,1.230797614431425879e+00
9.428571428571430602e-02,7.228571428571428648e-01,1.552004839038269690e+00,-3.742380865972553261e-01,-4.927654130274581767e+00,6.245235233592767443e-01
9.428571428571430602e-02,7.857142857142858094e-01,2.444956629208079324e+00,-3.184657382165844153e-01,-1.033219470661852490e+00,4.012261849555510962e-02
9.428571428571430602e-02,8.485714285714285321e-01,9.916444645430777527e-01,-8.124667787083469928e-02,4.991485675798570942e-01,-8.588721576724832329e-02
9.428571428571430602e-02,9.114285714285714768e-01,9.388568158270098329e-02,6.393088822670503664e-03,3.424276169107818291e-01,-2.886398875845584341e-02
9.428571428571430602e-02,9.742857142857141994e-01,-3.062027518870655274e-02,1.288203568287191745e-03,5.393922146530744088e-02,-4.601957858234887941e-04
9.428571428571430602e-02,1.037142857142857366e+00,-9.011500236268370082e-04,0.000000000000000000e+00,2.469415820811594561e-04,-0.000000000000000000e+00
1.571428571428570287e-01,-1.037142857142857144e+00,2.178833918717527538e-04,0.000000000000000000e+00,-3.647784513988922060e-05,-0.000000000000000000e+00
1.571428571428570287e-01,-9.742857142857144215e-01,2.593418100794163059e-02,9.009895993863672970e-04,-3.602789618415522255e-02,-2.469391798956081232e-04
1.571428571428570287e-01,-9.114285714285714768e-01,-4.339709522196262548e-02,1.292603468607200594e-02,-2.858175994245019114e-01,-3.618516184025736410e-02
1.571428571428570287e-01,-8.485714285714286431e-01,-7.812590285583195238e-01,-9.720674518132538244e-02,-5.348643760891031995e-01,-1.348460111054782529e-01
1.571428571428570287e-01,-7.857142857142858094e-01,-2.235847580135674750e+00,-4.626865115313362198e-01,5.830872666919194591e-01,-6.513934163504403463e-03
1.571428571428570287e-01,-7.228571428571428648e-01,-2.056482985626373328e+00,-6.788169410568910545e-01,4.129164546150641435e+00,8.222402572369836848e-01
1.571428571428570287e-01,-6.600000000000000311e-01,2.967443820747941441e+00,4.500804980178119141e-01,7.003288380350949360e+00,1.952435585493820680e+00
1.571428571428570287e-01,-5.971428571428571974e-01,1.042104230630368278e+01,2.921495304308760144e+00,3.091284169522950709e+00,1.318941621207099901e+00
1.571428571428570287e-01,-5.342857142857143637e-01,1.143151504137654584e+01,4.065697154340697672e+00,-7.771240779619922101e+00,-2.167139043412272592e+00
1.571428571428570287e-01,-4.714285714285715301e-01,1.363955668249542175e+00,9.612850371425659679e-01,-1.562034645233783436e+01,-5.898841810125522223e+00
1.571428571428570287e-01,-4.085714285714285854e-01,-1.142209228611497451e+01,-4.748229103341241597e+00,-1.126955442363773763e+01,-5.126903537746366091e+00
1.571428571428570287e-01,-3.457142857142857517e-01,-1.476856756420991523e+01,-7.519416785716587448e+00,1.240693990550644443e+00,4.213230156885318101e-01
1.571428571428570287e-01,-2.828571428571429180e-01,-7.507162665454682582e+00,-4.643697939720692780e+00,9.948455677931562491e+00,6.016142127224446412e+00
1.571428571428570287e-01,-2.199999999999999734e-01,1.318620439960057178e+00,1.034893070192264952e+00,9.368580322379736813e+00,7.070070010675464367e+00
1.571428571428570287e-01,-1.571428571428571397e-01,4.644008719406794050e+00,4.644008719406792274e+00,4.215694231024200711e+00,4.215694231024207816e+00
1.571428571428570287e-01,-9.428571428571430602e-02,3.414848483240951360e+00,5.297231910588630299e+00,6.130171231244878616e-01,9.742361342815574199e-01
1.571428571428570287e-01,-3.142857142857136132e-02,1.103405662371708118e+00,4.778161286053927981e+00,-1.723748483539612464e-01,-7.292126983460972545e-01
1.571428571428570287e-01,3.142857142857136132e-02,-1.103405662371708118e+00,4.778161286053927981e+00,1.723748483539612464e-01,-7.292126983460972545e-01
1.571428571428570287e-01,9.428571428571430602e-02,-3.414848483240947807e+00,5.297231910588630299e+00,-6.130171231244868624e-01,9.742361342815574199e-01
1.571428571428570287e-01,1.571428571428570287e-01,-4.644008719406794050e+00,4.644008719406794050e+00,-4.215694231024200711e+00,4.215694231024200711e+00
1.571428571428570287e-01,2.199999999999999734e-01,-1.318620439960060731e+00,1.034893070192264952e+00,-9.368580322379736813e+00,7.070070010675464367e+00
1.571428571428570287e-01,2.828571428571429180e-01,7.507162665454662154e+00,-4.643697939720692780e+00,-9.948455677931562491e+00,6.016142127224446412e+00
1.571428571428570287e-01,3.457142857142856407e-01,1.476856756420991523e+01,-7.519416785716595442e+00,-1.240693990550644443e+00,4.213230156885426902e-01
1.571428571428570287e-01,4.085714285714285854e-01,1.142209228611499405e+01,-4.748229103341241597e+00,1.126955442363773763e+01,-5.126903537746366091e+00
1.571428571428570287e-01,4.714285714285715301e-01,-1.363955668249533293e+00,9.612850371425659679e-01,1.562034645233783081e+01,-5.898841810125522223e+00
1.571428571428570287e-01,5.342857142857142527e-01,-1.143151504137654584e+01,4.065697154340697672e+00,7.771240779619922101e+00,-2.167139043412286803e+00
1.571428571428570287e-01,5.971428571428571974e-01,-1.042104230630368988e+01,2.921495304308760144e+00,-3.091284169522952929e+00,1.318941621207099901e+00
1.571428571428570287e-01,6.600000000000001421e-01,-2.967443820747941441e+00,4.500804980178082504e-01,-7.003288380350949360e+00,1.952435585493819570e+00
1.571428571428570287e-01,7.228571428571428648e-01,2.056482985626370219e+00,-6.788169410568910545e-01,-4.129164546150636106e+00,8.222402572369836848e-01
1.571428571428570287e-01,7.857142857142858094e-01,2.235847580135674750e+00,-4.626865115313362198e-01,-5.830872666919194591e-01,-6.513934163504403463e-03
1.571428571428570287e-01,8.485714285714285321e-01,7.812590285583195238e-01,-9.720674518132538244e-02,5.348643760891031995e-01,-1.348460111054782529e-01
1.571428571428570287e-01,9.114285714285714768e-01,4.339709522196263936e-02,1.292603468607200594e-02,2.858175994245019114e-01,-3.618516184025736410e-02
1.571428571428570287e-01,9.742857142857141994e-01,-2.593418100794163059e-02,9.009895993863950526e-04,3.602789618415522255e-02,-2.469391798956175558e-04
1.571428571428570287e-01,1.037142857142857366e+00,-2.178833918717637042e-04,0.000000000000000000e+00,3.647784513989187012e-05,-0.000000000000000000e+00
2.199999999999999734e-01,-1.037142857142857144e+00,1.604242404417372688e-07,0.000000000000000000e+00,-2.402185541887905682e-09,-0.000000000000000000e+00
2.199999999999999734e-01,-9.742857142857144215e-01,1.769424050263454853e-02,2.178833918717527538e-04,-1.775405962505008026e-02,-3.647784513988922060e-05
2.199999999999999734e-01,-9.114285714285714768e-01,4.222053198010792575e-03,1.783999338893575703e-02,-2.078285449851992317e-01,-3.076086752318894432e-02
2.199999999999999734e-01,-8.485714285714286431e-01,-5.160319183256694142e-01,-7.388057084785547290e-02,-5.288197952566100479e-01,-1.621646367069763117e-01
2.199999999999999734e-01,-7.857142857142858094e-01,-1.863346433332513818e+00,-5.061545569602374783e-01,7.613320231939033067e-02,-1.138667067569842928e-01
2.199999999999999734e-01,-7.228571428571428648e-01,-2.464771848587412606e+00,-9.615848176875552156e-01,2.968704610617265871e+00,7.506076826655556644e-01
2.199999999999999734e-01,-6.600000000000000311e-01,9.472948442839043137e-01,-5.661289047702552230e-02,6.502430077208599002e+00,2.381849543733787211e+00
2.199999999999999734e-01,-5.971428571428571974e-01,8.078884468209789560e+00,2.983392765398776625e+00,5.214055506942594675e+00,2.511451681464423213e+00
2.199999999999999734e-01,-5.342857142857143637e-01,1.202163173768966864e+01,5.599568544244537982e+00,-3.465785673521869725e+00,-1.040119909947368360e+00
2.199999999999999734e-01,-4.714285714285715301e-01,6.234930036100468698e+00,3.706428914434280575e+00,-1.317926968093865980e+01,-6.583854979330850732e+00
2.199999999999999734e-01,-4.085714285714285854e-01,-5.879868293377397137e+00,-3.146741928782248010e+00,-1.416728853866083249e+01,-8.500070799090805096e+00
2.199999999999999734e-01,-3.457142857142857517e-01,-1.364018769473048565e+01,-9.236207058629782196e+00,-5.297933046093107556e+00,-3.822795880242443989e+00
2.199999999999999734e-01,-2.828571428571429180e-01,-1.174146850556058119e+01,-9.561608605410068407e+00,4.933860678528928290e+00,3.920752516172918423e+00
2.199999999999999734e-01,-2.199999999999999734e-01,-4.519840164580261721e+00,-4.519840164580258168e+00,9.049198508800687435e+00,9.049198508800694540e+00
2.199999999999999734e-01,-1.571428571428571397e-01,1.034893070192264952e+00,1.318620439960057178e+00,7.070070010675464367e+00,9.368580322379736813e+00
2.199999999999999734e-01,-9.428571428571430602e-02,2.332565898537548588e+00,4.767866494547228662e+00,3.430302259545755739e+00,7.248750612600451504e+00
2.199999999999999734e-01,-3.142857142857136132e-02,9.998843836090154369e-01,5.972999309284245939e+00,8.968930948305817719e-01,5.538212348750040981e+00
2.199999999999999734e-01,3.142857142857136132e-02,-9.998843836090154369e-01,5.972999309284245939e+00,-8.968930948305817719e-01,5.538212348750040981e+00
2.199999999999999734e-01,9.428571428571430602e-02,-2.332565898537545923e+00,4.767866494547228662e+00,-3.430302259545747745e+00,7.248750612600451504e+00
2.199999999999999734e-01,1.571428571428570287e-01,-1.034893070192264952e+00,1.318620439960060731e+00,-7.070070010675464367e+00,9.368580322379736813e+00
2.199999999999999734e-01,2.199999999999999734e-01,4.519840164580258168e+00,-4.519840164580258168e+00,-9.049198508800694540e+00,9.049198508800694540e+00
2.199999999999999734e-01,2.828571428571429180e-01,1.174146850556057053e+01,-9.561608605410068407e+00,-4.933860678528932731e+00,3.920752516172918423e+00
2.199999999999999734e-01,3.457142857142856407e-01,1.364018769473048565e+01,-9.236207058629794631e+00,5.297933046093107556e+00,-3.822795880242435107e+00
2.199999999999999734e-01,4.085714285714285854e-01,5.879868293377407795e+00,-3.146741928782248010e+00,1.416728853866083604e+01,-8.500070799090805096e+00
2.199999999999999734e-01,4.714285714285715301e-01,-6.234930036100458040e+00,3.706428914434280575e+00,1.317926968093865980e+01,-6.583854979330850732e+00
2.199999999999999734e-01,5.342857142857142527e-01,-1.202163173768966864e+01,5.599568544244538870e+00,3.465785673521869725e+00,-1.040119909947372800e+00
2.199999999999999734e-01,5.971428571428571974e-01,-8.078884468209801994e+00,2.983392765398776625e+00,-5.214055506942602669e+00,2.511451681464423213e+00
2.199999999999999734e-01,6.600000000000001421e-01,-9.472948442839043137e-01,-5.661289047702280225e-02,-6.502430077208599002e+00,2.381849543733783214e+00
2.199999999999999734e-01,7.228571428571428648e-01,2.464771848587413938e+00,-9.615848176875552156e-01,-2.968704610617257877e+00,7.506076826655556644e-01
2.199999999999999734e-01,7.857142857142858094e-01,1.863346433332513818e+00,-5.061545569602374783e-01,-7.613320231939033067e-02,-1.138667067569842928e-01
2.199999999999999734e-01,8.485714285714285321e-01,5.160319183256694142e-01,-7.388057084785547290e-02,5.288197952566100479e-01,-1.621646367069763117e-01
2.199999999999999734e-01,9.114285714285714768e-01,-4.222053198010792575e-03,1.783999338893575703e-02,2.078285449851992317e-01,-3.076086752318894432e-02
2.199999999999999734e-01,9.742857142857141994e-01,-1.769424050263454853e-02,2.178833918717637042e-04,1.775405962505008026e-02,-3.647784513989187012e-05
2.199999999999999734e-01,1.037142857142857366e+00,-1.604242404418275572e-07,0.000000000000000000e+00,2.402185541889543913e-09,-0.000000000000000000e+00
2.828571428571429180e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
2.828571428571429180e-01,-9.742857142857144215e-01,8.094187619005875287e-03,1.604242404417372688e-07,-5.267028660966274756e-03,-2.402185541887905682e-09
2.828571428571429180e-01,-9.114285714285714768e-01,3.070135901776459286e-02,1.618815354247561331e-02,-1.236894405626655230e-01,-1.725738599408670540e-02
2.828571428571429180e-01,-8.485714285714286431e-01,-2.572644782091463300e-01,-2.639806156645532059e-02,-4.517585368553078129e-01,-1.538893259220773246e-01
2.828571428571429180e-01,-7.857142857142858094e-01,-1.348143333295975355e+00,-4.323147558493617426e-01,-3.296850526806123782e-01,-2.326317871120015812e-01
2.828571428571429180e-01,-7.228571428571428648e-01,-2.506024652109585027e+00,-1.103799372159884662e+00,1.633448295659869043e+00,4.391969272052639872e-01
2.828571428571429180e-01,-6.600000000000000311e-01,-9.775337623383898444e-01,-8.222193658391869775e-01,5.242444381552082255e+00,2.288329401234105109e+00
2.828571428571429180e-01,-5.971428571428571974e-01,4.764860871582119906e+00,2.035969426678297278e+00,6.513253623204106724e+00,3.585806787361087711e+00
2.828571428571429180e-01,-5.342857142857143637e-01,1.070847889234104322e+01,6.027604317225694786e+00,1.324065881175352066e+00,1.265451530537591740e+00
2.828571428571429180e-01,-4.714285714285715301e-01,1.011026614127632683e+01,6.812507673402265596e+00,-8.160395563194395407e+00,-4.867253550601377654e+00
2.828571428571429180e-01,-4.085714285714285854e-01,1.520543686949089146e+00,1.452924559110213121e+00,-1.403061352272614215e+01,-1.026067702919701041e+01
2.828571428571429180e-01,-3.457142857142857517e-01,-8.353700887582093060e+00,-6.945965179143868795e+00,-1.118012932471308041e+01,-9.544746586669200283e+00
2.828571428571429180e-01,-2.828571428571429180e-01,-1.222352955950420395e+01,-1.222352955950419684e+01,-2.923538711111577815e+00,-2.923538711111568489e+00
2.828571428571429180e-01,-2.199999999999999734e-01,-9.561608605410068407e+00,-1.174146850556057053e+01,3.920752516172918423e+00,4.933860678528932731e+00
2.828571428571429180e-01,-1.571428571428571397e-01,-4.643697939720692780e+00,-7.507162665454684358e+00,6.016142127224446412e+00,9.948455677931553609e+00
2.828571428571429180e-01,-9.428571428571430602e-02,-1.239530386083237179e+00,-3.187158649651710363e+00,4.443385096754182584e+00,1.158260767351585407e+01
2.828571428571429180e-01,-3.142857142857136132e-02,-1.017271523653083820e-01,-8.393534050796817025e-01,1.538163415496447861e+00,1.166004125362428567e+01
2.828571428571429180e-01,3.142857142857136132e-02,1.017271523653083820e-01,-8.393534050796817025e-01,-1.538163415496447861e+00,1.166004125362428567e+01
2.828571428571429180e-01,9.428571428571430602e-02,1.239530386083237179e+00,-3.187158649651710363e+00,-4.443385096754182584e+00,1.158260767351585407e+01
2.828571428571429180e-01,1.571428571428570287e-01,4.643697939720692780e+00,-7.507162665454662154e+00,-6.016142127224446412e+00,9.948455677931562491e+00
2.828571428571429180e-01,2.199999999999999734e-01,9.561608605410068407e+00,-1.174146850556057053e+01,-3.920752516172918423e+00,4.933860678528932731e+00
2.828571428571429180e-01,2.828571428571429180e-01,1.222352955950419684e+01,-1.222352955950419684e+01,2.923538711111568489e+00,-2.923538711111568489e+00
2.828571428571429180e-01,3.457142857142856407e-01,8.353700887582093060e+00,-6.945965179143878565e+00,1.118012932471308041e+01,-9.544746586669194954e+00
2.828571428571429180e-01,4.085714285714285854e-01,-1.520543686949081819e+00,1.452924559110213121e+00,1.403061352272615459e+01,-1.026067702919701041e+01
2.828571428571429180e-01,4.714285714285715301e-01,-1.011026614127632151e+01,6.812507673402265596e+00,8.160395563194397184e+00,-4.867253550601377654e+00
2.828571428571429180e-01,5.342857142857142527e-01,-1.070847889234104322e+01,6.027604317225705444e+00,-1.324065881175352066e+00,1.265451530537591740e+00
2.828571428571429180e-01,5.971428571428571974e-01,-4.764860871582127899e+00,2.035969426678297278e+00,-6.513253623204109388e+00,3.585806787361087711e+00
2.828571428571429180e-01,6.600000000000001421e-01,9.775337623383898444e-01,-8.222193658391947491e-01,-5.242444381552082255e+00,2.288329401234105109e+00
2.828571428571429180e-01,7.228571428571428648e-01,2.506024652109585027e+00,-1.103799372159884662e+00,-1.633448295659869043e+00,4.391969272052639872e-01
2.828571428571429180e-01,7.857142857142858094e-01,1.348143333295975355e+00,-4.323147558493617426e-01,3.296850526806123782e-01,-2.326317871120015812e-01
2.828571428571429180e-01,8.485714285714285321e-01,2.572644782091463300e-01,-2.639806156645535529e-02,4.517585368553078129e-01,-1.538893259220770471e-01
2.828571428571429180e-01,9.114285714285714768e-01,-3.070135901776459286e-02,1.618815354247561331e-02,1.236894405626655230e-01,-1.725738599408670540e-02
2.828571428571429180e-01,9.742857142857141994e-01,-8.094187619005875287e-03,1.604242404418275572e-07,5.267028660966274756e-03,-2.402185541889543913e-09
2.828571428571429180e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.457142857142856407e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
3.457142857142856407e-01,-9.742857142857144215e-01,1.506086960158935445e-03,0.000000000000000000e+00,-4.966736309633711707e-04,-0.000000000000000000e+00
3.457142857142856407e-01,-9.114285714285714768e-01,3.062027518870655274e-02,8.094027194765434849e-03,-5.393922146530744088e-02,-5.267026258780733126e-03
3.457142857142856407e-01,-8.485714285714286431e-01,-6.752900893383213810e-02,1.567986236134714245e-02,-3.134453941386951548e-01,-1.101314816064218050e-01
3.457142857142856407e-01,-7.857142857142858094e-01,-7.859451227390844563e-01,-2.708197577227522967e-01,-5.169530508079509534e-01,-2.944005606396599695e-01
3.457142857142856407e-01,-7.228571428571428648e-01,-2.074867238597587260e+00,-1.015431882716459455e+00,4.477434222711588752e-01,2.983989908674733113e-02
3.457142857142856407e-01,-6.600000000000000311e-01,-2.192473954554277960e+00,-1.437752968421515121e+00,3.355820217052774890e+00,1.629797223386872940e+00
3.457142857142856407e-01,-5.971428571428571974e-01,1.229060785144906687e+00,3.582891419464206417e-01,6.236933377639108933e+00,3.867313175527249403e+00
3.457142857142856407e-01,-5.342857142857143637e-01,7.245093490965699878e+00,4.694019460169577940e+00,4.987274664440595195e+00,3.726809351554641658e+00
3.457142857142856407e-01,-4.714285714285715301e-01,1.080960979421594992e+01,8.311587430915590602e+00,-1.653141121204056541e+00,-9.159265146561439419e-01
3.457142857142856407e-01,-4.085714285714285854e-01,7.878604559168737254e+00,7.004157128359381090e+00,-9.489795502593009857e+00,-8.106905472524895018e+00
3.457142857142856407e-01,-3.457142857142857517e-01,3.626642388392689598e-02,3.626642388394687999e-02,-1.263507136417854859e+01,-1.263507136417855570e+01
3.457142857142856407e-01,-2.828571428571429180e-01,-6.945965179143878565e+00,-8.353700887582093060e+00,-9.544746586669203836e+00,-1.118012932471308041e+01
3.457142857142856407e-01,-2.199999999999999734e-01,-9.236207058629775091e+00,-1.364018769473048565e+01,-3.822795880242435107e+00,-5.297933046093107556e+00
3.457142857142856407e-01,-1.571428571428571397e-01,-7.519416785716595442e+00,-1.476856756420992411e+01,4.213230156885426902e-01,1.240693990550635561e+00
3.457142857142856407e-01,-9.428571428571430602e-02,-4.335243361837454401e+00,-1.353565653110993594e+01,1.718716683853023897e+00,5.845112618877704058e+00
3.457142857142856407e-01,-3.142857142857136132e-02,-1.347920860963012890e+00,-1.226484187780258139e+01,8.194595147221500619e-01,7.975628558409431967e+00
3.457142857142856407e-01,3.142857142857136132e-02,1.347920860963012890e+00,-1.226484187780258139e+01,-8.194595147221500619e-01,7.975628558409431967e+00
3.457142857142856407e-01,9.428571428571430602e-02,4.335243361837433973e+00,-1.353565653110993594e+01,-1.718716683853023897e+00,5.845112618877704058e+00
3.457142857142856407e-01,1.571428571428570287e-01,7.519416785716595442e+00,-1.476856756420991523e+01,-4.213230156885426902e-01,1.240693990550644443e+00
3.457142857142856407e-01,2.199999999999999734e-01,9.236207058629794631e+00,-1.364018769473048565e+01,3.822795880242435107e+00,-5.297933046093107556e+00
3.457142857142856407e-01,2.828571428571429180e-01,6.945965179143878565e+00,-8.353700887582093060e+00,9.544746586669194954e+00,-1.118012932471308041e+01
3.457142857142856407e-01,3.457142857142856407e-01,-3.626642388392689598e-02,3.626642388392689598e-02,1.263507136417854859e+01,-1.263507136417854859e+01
3.457142857142856407e-01,4.085714285714285854e-01,-7.878604559168737254e+00,7.004157128359381090e+00,9.489795502593018739e+00,-8.106905472524895018e+00
3.457142857142856407e-01,4.714285714285715301e-01,-1.080960979421594992e+01,8.311587430915590602e+00,1.653141121204056541e+00,-9.159265146561439419e-01
3.457142857142856407e-01,5.342857142857142527e-01,-7.245093490965699878e+00,4.694019460169580604e+00,-4.987274664440595195e+00,3.726809351554634997e+00
3.457142857142856407e-01,5.971428571428571974e-01,-1.229060785144900692e+00,3.582891419464206417e-01,-6.236933377639116927e+00,3.867313175527249403e+00
3.457142857142856407e-01,6.600000000000001421e-01,2.192473954554277960e+00,-1.437752968421518007e+00,-3.355820217052774890e+00,1.629797223386874272e+00
3.457142857142856407e-01,7.228571428571428648e-01,2.074867238597581043e+00,-1.015431882716459455e+00,-4.477434222711508260e-01,2.983989908674733113e-02
3.457142857142856407e-01,7.857142857142858094e-01,7.859451227390844563e-01,-2.708197577227522967e-01,5.169530508079507314e-01,-2.944005606396599695e-01
3.457142857142856407e-01,8.485714285714285321e-01,6.752900893383213810e-02,1.567986236134707653e-02,3.134453941386951548e-01,-1.101314816064216939e-01
3.457142857142856407e-01,9.114285714285714768e-01,-3.062027518870658396e-02,8.094027194765434849e-03,5.393922146530772538e-02,-5.267026258780733126e-03
3.457142857142856407e-01,9.742857142857141994e-01,-1.506086960158935445e-03,0.000000000000000000e+00,4.966736309633711707e-04,-0.000000000000000000e+00
3.457142857142856407e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.085714285714285854e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.085714285714285854e-01,-9.742857142857144215e-01,1.604242404417823733e-07,0.000000000000000000e+00,-2.402185541888867693e-09,-0.000000000000000000e+00
4.085714285714285854e-01,-9.114285714285714768e-01,1.502149665641744868e-02,1.506086960158935445e-03,-1.355795895624371285e-02,-4.966736309633711707e-04
4.085714285714285854e-01,-8.485714285714286431e-01,2.164930670837132351e-02,2.829537465334844640e-02,-1.626250024744286260e-01,-5.303794769619536026e-02
4.085714285714285854e-01,-7.857142857142858094e-01,-3.170315882181684586e-01,-9.664319716237974867e-02,-4.696564333737816010e-01,-2.600028463043513871e-01
4.085714285714285854e-01,-7.228571428571428648e-01,-1.339091441410822370e+00,-7.121456357202876619e-01,-2.907494883666637553e-01,-2.850381950036173784e-01
4.085714285714285854e-01,-6.600000000000000311e-01,-2.351254787001270330e+00,-1.563791660404918460e+00,1.404971105111579854e+00,6.939628817187146748e-01
4.085714285714285854e-01,-5.971428571428571974e-01,-1.366911557008973155e+00,-1.228695207952379409e+00,4.416241495036337561e+00,3.021209075660299170e+00
4.085714285714285854e-01,-5.342857142857143637e-01,2.755180603371870873e+00,1.928704928540112995e+00,6.107305571358745411e+00,4.916283897109817502e+00
4.085714285714285854e-01,-4.714285714285715301e-01,7.800128473086525460e+00,6.810323717253684350e+00,3.673319260885140380e+00,3.397636267990694847e+00
4.085714285714285854e-01,-4.085714285714285854e-01,9.795864693980734117e+00,9.795864693980746551e+00,-2.311468673203733282e+00,-2.311468673203747937e+00
4.085714285714285854e-01,-3.457142857142857517e-01,7.004157128359381090e+00,7.878604559168753241e+00,-8.106905472524895018e+00,-9.489795502593013410e+00
4.085714285714285854e-01,-2.828571428571429180e-01,1.452924559110225777e+00,1.520543686949081819e+00,-1.026067702919702462e+01,-1.403061352272615459e+01
4.085714285714285854e-01,-2.199999999999999734e-01,-3.146741928782237352e+00,-5.879868293377407795e+00,-8.500070799090796214e+00,-1.416728853866083604e+01
4.085714285714285854e-01,-1.571428571428571397e-01,-4.748229103341241597e+00,-1.142209228611497451e+01,-5.126903537746366091e+00,-1.126955442363773763e+01
4.085714285714285854e-01,-9.428571428571430602e-02,-3.743256072490581676e+00,-1.436057011623656976e+01,-2.291549471104612934e+00,-7.847123712846770793e+00
4.085714285714285854e-01,-3.142857142857136132e-02,-1.372541805672665038e+00,-1.543505778100066372e+01,-5.923525240352790489e-01,-5.744374565007844602e+00
4.085714285714285854e-01,3.142857142857136132e-02,1.372541805672665038e+00,-1.543505778100066372e+01,5.923525240352790489e-01,-5.744374565007844602e+00
4.085714285714285854e-01,9.428571428571430602e-02,3.743256072490570574e+00,-1.436057011623656976e+01,2.291549471104604052e+00,-7.847123712846770793e+00
4.085714285714285854e-01,1.571428571428570287e-01,4.748229103341241597e+00,-1.142209228611499405e+01,5.126903537746366091e+00,-1.126955442363773763e+01
4.085714285714285854e-01,2.199999999999999734e-01,3.146741928782248010e+00,-5.879868293377407795e+00,8.500070799090805096e+00,-1.416728853866083604e+01
4.085714285714285854e-01,2.828571428571429180e-01,-1.452924559110213121e+00,1.520543686949081819e+00,1.026067702919701041e+01,-1.403061352272615459e+01
4.085714285714285854e-01,3.457142857142856407e-01,-7.004157128359381090e+00,7.878604559168737254e+00,8.106905472524895018e+00,-9.489795502593018739e+00
4.085714285714285854e-01,4.085714285714285854e-01,-9.795864693980746551e+00,9.795864693980746551e+00,2.311468673203747937e+00,-2.311468673203747937e+00
4.085714285714285854e-01,4.714285714285715301e-01,-7.800128473086520131e+00,6.810323717253684350e+00,-3.673319260885131499e+00,3.397636267990694847e+00
4.085714285714285854e-01,5.342857142857142527e-01,-2.755180603371870873e+00,1.928704928540114771e+00,-6.107305571358745411e+00,4.916283897109811285e+00
4.085714285714285854e-01,5.971428571428571974e-01,1.366911557008971156e+00,-1.228695207952379409e+00,-4.416241495036348219e+00,3.021209075660299170e+00
4.085714285714285854e-01,6.600000000000001421e-01,2.351254787001270330e+00,-1.563791660404916684e+00,-1.404971105111579854e+00,6.939628817187067922e-01
4.085714285714285854e-01,7.228571428571428648e-01,1.339091441410819261e+00,-7.121456357202876619e-01,2.907494883666654761e-01,-2.850381950036173784e-01
4.085714285714285854e-01,7.857142857142858094e-01,3.170315882181685696e-01,-9.664319716237974867e-02,4.696564333737813790e-01,-2.600028463043513871e-01
4.085714285714285854e-01,8.485714285714285321e-01,-2.164930670837132351e-02,2.829537465334848109e-02,1.626250024744286260e-01,-5.303794769619564475e-02
4.085714285714285854e-01,9.114285714285714768e-01,-1.502149665641751806e-02,1.506086960158935445e-03,1.355795895624382214e-02,-4.966736309633711707e-04
4.085714285714285854e-01,9.742857142857141994e-01,-1.604242404417823733e-07,0.000000000000000000e+00,2.402185541888867693e-09,-0.000000000000000000e+00
4.085714285714285854e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.714285714285715301e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.714285714285715301e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.714285714285715301e-01,-9.114285714285714768e-01,2.324900535358106774e-03,1.604242404417823733e-07,-9.012737691120812755e-04,-2.402185541888867693e-09
4.714285714285715301e-01,-8.485714285714286431e-01,3.062027518870652845e-02,1.502149665641744868e-02,-5.393922146530717027e-02,-1.355795895624371285e-02
4.714285714285715301e-01,-7.857142857142858094e-01,-4.550411236544836535e-02,1.146789920892929415e-02,-2.849528035005290394e-01,-1.552149973133330751e-01
4.714285714285715301e-01,-7.228571428571428648e-01,-6.077187753550483684e-01,-3.348081408488188804e-01,-5.062223057519072977e-01,-3.765771237532067883e-01
4.714285714285715301e-01,-6.600000000000000311e-01,-1.675924382322186101e+00,-1.193016084577285030e+00,4.957294638885906268e-02,-8.163320020638777097e-02
4.714285714285715301e-01,-5.971428571428571974e-01,-2.263435803800124990e+00,-1.897940031012643081e+00,2.014612362248005439e+00,1.492648985054812805e+00
4.714285714285715301e-01,-5.342857142857143637e-01,-7.939254342403644360e-01,-8.252293115769210319e-01,4.610847472110199519e+00,4.094562346861054358e+00
4.714285714285715301e-01,-4.714285714285715301e-01,2.942450028775316806e+00,2.942450028775318138e+00,5.574611449109510453e+00,5.574611449109502459e+00
4.714285714285715301e-01,-4.085714285714285854e-01,6.810323717253668363e+00,7.800128473086520131e+00,3.397636267990699288e+00,3.673319260885131499e+00
4.714285714285715301e-01,-3.457142857142857517e-01,8.311587430915590602e+00,1.080960979421593748e+01,-9.159265146561439419e-01,-1.653141121204042108e+00
4.714285714285715301e-01,-2.828571428571429180e-01,6.812507673402283359e+00,1.011026614127632151e+01,-4.867253550601382983e+00,-8.160395563194397184e+00
4.714285714285715301e-01,-2.199999999999999734e-01,3.706428914434280575e+00,6.234930036100458040e+00,-6.583854979330850732e+00,-1.317926968093865980e+01
4.714285714285715301e-01,-1.571428571428571397e-01,9.612850371425659679e-01,1.363955668249553055e+00,-5.898841810125522223e+00,-1.562034645233782015e+01
4.714285714285715301e-01,-9.428571428571430602e-02,-3.222778669517644135e-01,-2.578996221581480786e+00,-3.806463174776870240e+00,-1.613903417527273731e+01
4.714285714285715301e-01,-3.142857142857136132e-02,-2.734331961989185933e-01,-4.667846349903693515e+00,-1.283289633116776018e+00,-1.597993309097865477e+01
4.714285714285715301e-01,3.142857142857136132e-02,2.734331961989185933e-01,-4.667846349903693515e+00,1.283289633116776018e+00,-1.597993309097865477e+01
4.714285714285715301e-01,9.428571428571430602e-02,3.222778669517644135e-01,-2.578996221581480786e+00,3.806463174776870240e+00,-1.613903417527273731e+01
4.714285714285715301e-01,1.571428571428570287e-01,-9.612850371425659679e-01,1.363955668249533293e+00,5.898841810125522223e+00,-1.562034645233783081e+01
4.714285714285715301e-01,2.199999999999999734e-01,-3.706428914434280575e+00,6.234930036100458040e+00,6.583854979330850732e+00,-1.317926968093865980e+01
4.714285714285715301e-01,2.828571428571429180e-01,-6.812507673402265596e+00,1.011026614127632151e+01,4.867253550601377654e+00,-8.160395563194397184e+00
4.714285714285715301e-01,3.457142857142856407e-01,-8.311587430915590602e+00,1.080960979421594992e+01,9.159265146561439419e-01,-1.653141121204056541e+00
4.714285714285715301e-01,4.085714285714285854e-01,-6.810323717253684350e+00,7.800128473086520131e+00,-3.397636267990694847e+00,3.673319260885131499e+00
4.714285714285715301e-01,4.714285714285715301e-01,-2.942450028775318138e+00,2.942450028775318138e+00,-5.574611449109502459e+00,5.574611449109502459e+00
4.714285714285715301e-01,5.342857142857142527e-01,7.939254342403644360e-01,-8.252293115769128162e-01,-4.610847472110199519e+00,4.094562346861059687e+00
4.714285714285715301e-01,5.971428571428571974e-01,2.263435803800130319e+00,-1.897940031012643081e+00,-2.014612362248012545e+00,1.492648985054812805e+00
4.714285714285715301e-01,6.600000000000001421e-01,1.675924382322186101e+00,-1.193016084577282143e+00,-4.957294638885906268e-02,-8.163320020638949182e-02
4.714285714285715301e-01,7.228571428571428648e-01,6.077187753550442606e-01,-3.348081408488188804e-01,5.062223057519072977e-01,-3.765771237532067883e-01
4.714285714285715301e-01,7.857142857142858094e-01,4.550411236544836535e-02,1.146789920892929415e-02,2.849528035005290394e-01,-1.552149973133330751e-01
4.714285714285715301e-01,8.485714285714285321e-01,-3.062027518870652845e-02,1.502149665641751806e-02,5.393922146530717027e-02,-1.355795895624382214e-02
4.714285714285715301e-01,9.114285714285714768e-01,-2.324900535358106774e-03,1.604242404417823733e-07,9.012737691120812755e-04,-2.402185541888867693e-09
4.714285714285715301e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
4.714285714285715301e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.342857142857142527e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.342857142857142527e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.342857142857142527e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.342857142857142527e-01,-8.485714285714286431e-01,1.018156792368246980e-02,2.324900535358106774e-03,-7.410007563281065593e-03,-9.012737691120812755e-04
5.342857142857142527e-01,-7.857142857142858094e-01,3.279804928706788608e-02,3.040239179683477608e-02,-1.066372685768185030e-01,-5.390274362016728160e-02
5.342857142857142527e-01,-7.228571428571428648e-01,-1.346074576246080456e-01,-6.087345233272480061e-02,-3.643312854736090456e-01,-2.681000176445909600e-01
5.342857142857142527e-01,-6.600000000000000311e-01,-7.881228968374457411e-01,-6.041739680695571435e-01,-4.642550036964399052e-01,-4.178074998399408657e-01
5.342857142857142527e-01,-5.971428571428571974e-01,-1.734698330009337042e+00,-1.558397867687635552e+00,2.400459479688956954e-01,1.644975179138906951e-01
5.342857142857142527e-01,-5.342857142857143637e-01,-2.085209456416090124e+00,-2.085209456416088791e+00,2.025343107304056200e+00,2.025343107304049539e+00
5.342857142857142527e-01,-4.714285714285715301e-01,-8.252293115769160359e-01,-7.939254342403644360e-01,4.094562346861063240e+00,4.610847472110199519e+00
5.342857142857142527e-01,-4.085714285714285854e-01,1.928704928540114771e+00,2.755180603371870873e+00,4.916283897109811285e+00,6.107305571358745411e+00
5.342857142857142527e-01,-3.457142857142857517e-01,4.694019460169580604e+00,7.245093490965686556e+00,3.726809351554634997e+00,4.987274664440608518e+00
5.342857142857142527e-01,-2.828571428571429180e-01,6.027604317225705444e+00,1.070847889234104322e+01,1.265451530537591740e+00,1.324065881175352066e+00
5.342857142857142527e-01,-2.199999999999999734e-01,5.599568544244529988e+00,1.202163173768966864e+01,-1.040119909947371024e+00,-3.465785673521869725e+00
5.342857142857142527e-01,-1.571428571428571397e-01,4.065697154340697672e+00,1.143151504137656005e+01,-2.167139043412286803e+00,-7.771240779619916772e+00
5.342857142857142527e-01,-9.428571428571430602e-02,2.288545945662665115e+00,1.006142147052347546e+01,-1.931962832463780977e+00,-1.068356910485448985e+01
5.342857142857142527e-01,-3.142857142857136132e-02,7.163083226495476907e-01,9.060738810350072114e+00,-7.514536083293612556e-01,-1.206889025931606874e+01
5.342857142857142527e-01,3.142857142857136132e-02,-7.163083226495476907e-01,9.060738810350072114e+00,7.514536083293612556e-01,-1.206889025931606874e+01
5.342857142857142527e-01,9.428571428571430602e-02,-2.288545945662656234e+00,1.006142147052347546e+01,1.931962832463778978e+00,-1.068356910485448985e+01
5.342857142857142527e-01,1.571428571428570287e-01,-4.065697154340697672e+00,1.143151504137654584e+01,2.167139043412286803e+00,-7.771240779619922101e+00
5.342857142857142527e-01,2.199999999999999734e-01,-5.599568544244538870e+00,1.202163173768966864e+01,1.040119909947372800e+00,-3.465785673521869725e+00
5.342857142857142527e-01,2.828571428571429180e-01,-6.027604317225705444e+00,1.070847889234104322e+01,-1.265451530537591740e+00,1.324065881175352066e+00
5.342857142857142527e-01,3.457142857142856407e-01,-4.694019460169580604e+00,7.245093490965699878e+00,-3.726809351554634997e+00,4.987274664440595195e+00
5.342857142857142527e-01,4.085714285714285854e-01,-1.928704928540114771e+00,2.755180603371870873e+00,-4.916283897109811285e+00,6.107305571358745411e+00
5.342857142857142527e-01,4.714285714285715301e-01,8.252293115769128162e-01,-7.939254342403644360e-01,-4.094562346861059687e+00,4.610847472110199519e+00
5.342857142857142527e-01,5.342857142857142527e-01,2.085209456416090124e+00,-2.085209456416090124e+00,-2.025343107304056200e+00,2.025343107304056200e+00
5.342857142857142527e-01,5.971428571428571974e-01,1.734698330009340372e+00,-1.558397867687635552e+00,-2.400459479688988318e-01,1.644975179138906951e-01
5.342857142857142527e-01,6.600000000000001421e-01,7.881228968374457411e-01,-6.041739680695528136e-01,4.642550036964399052e-01,-4.178074998399412543e-01
5.342857142857142527e-01,7.228571428571428648e-01,1.346074576246080456e-01,-6.087345233272480061e-02,3.643312854736090456e-01,-2.681000176445909600e-01
5.342857142857142527e-01,7.857142857142858094e-01,-3.279804928706788608e-02,3.040239179683477608e-02,1.066372685768185030e-01,-5.390274362016728160e-02
5.342857142857142527e-01,8.485714285714285321e-01,-1.018156792368246980e-02,2.324900535358106774e-03,7.410007563281065593e-03,-9.012737691120812755e-04
5.342857142857142527e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.342857142857142527e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.342857142857142527e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.971428571428571974e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.971428571428571974e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.971428571428571974e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.971428571428571974e-01,-8.485714285714286431e-01,2.178833918717527538e-04,0.000000000000000000e+00,-3.647784513988922060e-05,-0.000000000000000000e+00
5.971428571428571974e-01,-7.857142857142858094e-01,1.769424050263454853e-02,1.018156792368246980e-02,-1.775405962505008026e-02,-7.410007563281065593e-03
5.971428571428571974e-01,-7.228571428571428648e-01,2.685758451134350952e-02,3.189689926344107390e-02,-1.423175495321337414e-01,-1.063903269947373414e-01
5.971428571428571974e-01,-6.600000000000000311e-01,-1.783999669672755584e-01,-1.448842862744013915e-01,-3.830245891696226201e-01,-3.489107086987855433e-01
5.971428571428571974e-01,-5.971428571428571974e-01,-7.824003154535932314e-01,-7.824003154535931204e-01,-4.285382448959847990e-01,-4.285382448959852431e-01
5.971428571428571974e-01,-5.342857142857143637e-01,-1.558397867687635552e+00,-1.734698330009338152e+00,1.644975179138906951e-01,2.400459479688950848e-01
5.971428571428571974e-01,-4.714285714285715301e-01,-1.897940031012643081e+00,-2.263435803800130319e+00,1.492648985054812805e+00,2.014612362248012545e+00
5.971428571428571974e-01,-4.085714285714285854e-01,-1.228695207952382296e+00,-1.366911557008971156e+00,3.021209075660290733e+00,4.416241495036348219e+00
5.971428571428571974e-01,-3.457142857142857517e-01,3.582891419464206417e-01,1.229060785144900692e+00,3.867313175527249403e+00,6.236933377639116927e+00
5.971428571428571974e-01,-2.828571428571429180e-01,2.035969426678299943e+00,4.764860871582127899e+00,3.585806787361095260e+00,6.513253623204109388e+00
5.971428571428571974e-01,-2.199999999999999734e-01,2.983392765398763302e+00,8.078884468209801994e+00,2.511451681464419217e+00,5.214055506942602669e+00
5.971428571428571974e-01,-1.571428571428571397e-01,2.921495304308760144e+00,1.042104230630368455e+01,1.318941621207099901e+00,3.091284169522963587e+00
5.971428571428571974e-01,-9.428571428571430602e-02,2.048498364074722744e+00,1.169450112453269064e+01,4.911863049192828345e-01,1.094480878036496074e+00
5.971428571428571974e-01,-3.142857142857136132e-02,7.272494639744839784e-01,1.219275615540619739e+01,1.020315213448021729e-01,-7.147627737225205335e-02
5.971428571428571974e-01,3.142857142857136132e-02,-7.272494639744839784e-01,1.219275615540619739e+01,-1.020315213448021729e-01,-7.147627737225205335e-02
5.971428571428571974e-01,9.428571428571430602e-02,-2.048498364074709421e+00,1.169450112453269064e+01,-4.911863049192792263e-01,1.094480878036496074e+00
5.971428571428571974e-01,1.571428571428570287e-01,-2.921495304308760144e+00,1.042104230630368988e+01,-1.318941621207099901e+00,3.091284169522952929e+00
5.971428571428571974e-01,2.199999999999999734e-01,-2.983392765398776625e+00,8.078884468209801994e+00,-2.511451681464423213e+00,5.214055506942602669e+00
5.971428571428571974e-01,2.828571428571429180e-01,-2.035969426678297278e+00,4.764860871582127899e+00,-3.585806787361087711e+00,6.513253623204109388e+00
5.971428571428571974e-01,3.457142857142856407e-01,-3.582891419464206417e-01,1.229060785144900692e+00,-3.867313175527249403e+00,6.236933377639116927e+00
5.971428571428571974e-01,4.085714285714285854e-01,1.228695207952379409e+00,-1.366911557008971156e+00,-3.021209075660299170e+00,4.416241495036348219e+00
5.971428571428571974e-01,4.714285714285715301e-01,1.897940031012643081e+00,-2.263435803800130319e+00,-1.492648985054812805e+00,2.014612362248012545e+00
5.971428571428571974e-01,5.342857142857142527e-01,1.558397867687635552e+00,-1.734698330009340372e+00,-1.644975179138906951e-01,2.400459479688988318e-01
5.971428571428571974e-01,5.971428571428571974e-01,7.824003154535931204e-01,-7.824003154535931204e-01,4.285382448959852431e-01,-4.285382448959852431e-01
5.971428571428571974e-01,6.600000000000001421e-01,1.783999669672755584e-01,-1.448842862744013360e-01,3.830245891696226201e-01,-3.489107086987856543e-01
5.971428571428571974e-01,7.228571428571428648e-01,-2.685758451134342278e-02,3.189689926344107390e-02,1.423175495321332695e-01,-1.063903269947373414e-01
5.971428571428571974e-01,7.857142857142858094e-01,-1.769424050263454853e-02,1.018156792368246980e-02,1.775405962505008026e-02,-7.410007563281065593e-03
5.971428571428571974e-01,8.485714285714285321e-01,-2.178833918717527538e-04,0.000000000000000000e+00,3.647784513988922060e-05,-0.000000000000000000e+00
5.971428571428571974e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.971428571428571974e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
5.971428571428571974e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,-7.857142857142858094e-01,9.011500236268090358e-04,2.178833918717527538e-04,-2.469415820811499693e-04,-3.647784513988922060e-05
6.600000000000001421e-01,-7.228571428571428648e-01,2.045839657347584342e-02,1.769424050263454853e-02,-2.283058433810462168e-02,-1.775405962505008026e-02
6.600000000000001421e-01,-6.600000000000000311e-01,2.617431787958836298e-02,2.617431787958843931e-02,-1.421070857951920174e-01,-1.421070857951924893e-01
6.600000000000001421e-01,-5.971428571428571974e-01,-1.448842862744004756e-01,-1.783999669672755584e-01,-3.489107086987848771e-01,-3.830245891696226201e-01
6.600000000000001421e-01,-5.342857142857143637e-01,-6.041739680695528136e-01,-7.881228968374456301e-01,-4.178074998399412543e-01,-4.642550036964402937e-01
6.600000000000001421e-01,-4.714285714285715301e-01,-1.193016084577283031e+00,-1.675924382322186101e+00,-8.163320020639010244e-02,4.957294638885906268e-02
6.600000000000001421e-01,-4.085714285714285854e-01,-1.563791660404916684e+00,-2.351254787001270330e+00,6.939628817187067922e-01,1.404971105111579854e+00
6.600000000000001421e-01,-3.457142857142857517e-01,-1.437752968421518007e+00,-2.192473954554280624e+00,1.629797223386874272e+00,3.355820217052767784e+00
6.600000000000001421e-01,-2.828571428571429180e-01,-8.222193658391947491e-01,-9.775337623383898444e-01,2.288329401234105109e+00,5.242444381552082255e+00
6.600000000000001421e-01,-2.199999999999999734e-01,-5.661289047702643129e-02,9.472948442839043137e-01,2.381849543733774777e+00,6.502430077208599002e+00
6.600000000000001421e-01,-1.571428571428571397e-01,4.500804980178082504e-01,2.967443820747928562e+00,1.952435585493819570e+00,7.003288380350946696e+00
6.600000000000001421e-01,-9.428571428571430602e-02,5.168320965601517214e-01,4.547607089649555512e+00,1.230797614431434539e+00,6.999131441178715107e+00
6.600000000000001421e-01,-3.142857142857136132e-02,2.180532917760404643e-01,5.390180271419906965e+00,4.145035470793869137e-01,6.869951161910951676e+00
6.600000000000001421e-01,3.142857142857136132e-02,-2.180532917760404643e-01,5.390180271419906965e+00,-4.145035470793869137e-01,6.869951161910951676e+00
6.600000000000001421e-01,9.428571428571430602e-02,-5.168320965601480577e-01,4.547607089649555512e+00,-1.230797614431425879e+00,6.999131441178715107e+00
6.600000000000001421e-01,1.571428571428570287e-01,-4.500804980178082504e-01,2.967443820747941441e+00,-1.952435585493819570e+00,7.003288380350949360e+00
6.600000000000001421e-01,2.199999999999999734e-01,5.661289047702280225e-02,9.472948442839043137e-01,-2.381849543733783214e+00,6.502430077208599002e+00
6.600000000000001421e-01,2.828571428571429180e-01,8.222193658391947491e-01,-9.775337623383898444e-01,-2.288329401234105109e+00,5.242444381552082255e+00
6.600000000000001421e-01,3.457142857142856407e-01,1.437752968421518007e+00,-2.192473954554277960e+00,-1.629797223386874272e+00,3.355820217052774890e+00
6.600000000000001421e-01,4.085714285714285854e-01,1.563791660404916684e+00,-2.351254787001270330e+00,-6.939628817187067922e-01,1.404971105111579854e+00
6.600000000000001421e-01,4.714285714285715301e-01,1.193016084577282143e+00,-1.675924382322186101e+00,8.163320020638949182e-02,4.957294638885906268e-02
6.600000000000001421e-01,5.342857142857142527e-01,6.041739680695528136e-01,-7.881228968374457411e-01,4.178074998399412543e-01,-4.642550036964399052e-01
6.600000000000001421e-01,5.971428571428571974e-01,1.448842862744013360e-01,-1.783999669672755584e-01,3.489107086987856543e-01,-3.830245891696226201e-01
6.600000000000001421e-01,6.600000000000001421e-01,-2.617431787958836298e-02,2.617431787958836298e-02,1.421070857951920174e-01,-1.421070857951920174e-01
6.600000000000001421e-01,7.228571428571428648e-01,-2.045839657347578097e-02,1.769424050263454853e-02,2.283058433810446555e-02,-1.775405962505008026e-02
6.600000000000001421e-01,7.857142857142858094e-01,-9.011500236268090358e-04,2.178833918717527538e-04,2.469415820811499693e-04,-3.647784513988922060e-05
6.600000000000001421e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
6.600000000000001421e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,-7.228571428571428648e-01,9.011500236268233472e-04,9.011500236268090358e-04,-2.469415820811538724e-04,-2.469415820811499693e-04
7.228571428571428648e-01,-6.600000000000000311e-01,1.769424050263454853e-02,2.045839657347584342e-02,-1.775405962505008026e-02,-2.283058433810462168e-02
7.228571428571428648e-01,-5.971428571428571974e-01,3.189689926344094900e-02,2.685758451134342278e-02,-1.063903269947369667e-01,-1.423175495321332695e-01
7.228571428571428648e-01,-5.342857142857143637e-01,-6.087345233272480061e-02,-1.346074576246070742e-01,-2.681000176445909600e-01,-3.643312854736084905e-01
7.228571428571428648e-01,-4.714285714285715301e-01,-3.348081408488187694e-01,-6.077187753550442606e-01,-3.765771237532071214e-01,-5.062223057519072977e-01
7.228571428571428648e-01,-4.085714285714285854e-01,-7.121456357202876619e-01,-1.339091441410819261e+00,-2.850381950036173784e-01,-2.907494883666654761e-01
7.228571428571428648e-01,-3.457142857142857517e-01,-1.015431882716459455e+00,-2.074867238597581043e+00,2.983989908674733113e-02,4.477434222711508260e-01
7.228571428571428648e-01,-2.828571428571429180e-01,-1.103799372159884662e+00,-2.506024652109585027e+00,4.391969272052639872e-01,1.633448295659869043e+00
7.228571428571428648e-01,-2.199999999999999734e-01,-9.615848176875552156e-01,-2.464771848587413938e+00,7.506076826655556644e-01,2.968704610617257877e+00
7.228571428571428648e-01,-1.571428571428571397e-01,-6.788169410568910545e-01,-2.056482985626374216e+00,8.222402572369836848e-01,4.129164546150628112e+00
7.228571428571428648e-01,-9.428571428571430602e-02,-3.742380865972553261e-01,-1.552004839038269690e+00,6.245235233592767443e-01,4.927654130274581767e+00
7.228571428571428648e-01,-3.142857142857136132e-02,-1.153237177958673365e-01,-1.221185150849638079e+00,2.312118006125652436e-01,5.319839542086507223e+00
7.228571428571428648e-01,3.142857142857136132e-02,1.153237177958673365e-01,-1.221185150849638079e+00,-2.312118006125652436e-01,5.319839542086507223e+00
7.228571428571428648e-01,9.428571428571430602e-02,3.742380865972553261e-01,-1.552004839038269690e+00,-6.245235233592767443e-01,4.927654130274581767e+00
7.228571428571428648e-01,1.571428571428570287e-01,6.788169410568910545e-01,-2.056482985626370219e+00,-8.222402572369836848e-01,4.129164546150636106e+00
7.228571428571428648e-01,2.199999999999999734e-01,9.615848176875552156e-01,-2.464771848587413938e+00,-7.506076826655556644e-01,2.968704610617257877e+00
7.228571428571428648e-01,2.828571428571429180e-01,1.103799372159884662e+00,-2.506024652109585027e+00,-4.391969272052639872e-01,1.633448295659869043e+00
7.228571428571428648e-01,3.457142857142856407e-01,1.015431882716459455e+00,-2.074867238597581043e+00,-2.983989908674733113e-02,4.477434222711508260e-01
7.228571428571428648e-01,4.085714285714285854e-01,7.121456357202876619e-01,-1.339091441410819261e+00,2.850381950036173784e-01,-2.907494883666654761e-01
7.228571428571428648e-01,4.714285714285715301e-01,3.348081408488188804e-01,-6.077187753550442606e-01,3.765771237532067883e-01,-5.062223057519072977e-01
7.228571428571428648e-01,5.342857142857142527e-01,6.087345233272480061e-02,-1.346074576246080456e-01,2.681000176445909600e-01,-3.643312854736090456e-01
7.228571428571428648e-01,5.971428571428571974e-01,-3.189689926344107390e-02,2.685758451134342278e-02,1.063903269947373414e-01,-1.423175495321332695e-01
7.228571428571428648e-01,6.600000000000001421e-01,-1.769424050263454853e-02,2.045839657347578097e-02,1.775405962505008026e-02,-2.283058433810446555e-02
7.228571428571428648e-01,7.228571428571428648e-01,-9.011500236268090358e-04,9.011500236268090358e-04,2.469415820811499693e-04,-2.469415820811499693e-04
7.228571428571428648e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.228571428571428648e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,-6.600000000000000311e-01,2.178833918717527538e-04,9.011500236268233472e-04,-3.647784513988922060e-05,-2.469415820811538724e-04
7.857142857142858094e-01,-5.971428571428571974e-01,1.018156792368240041e-02,1.769424050263454853e-02,-7.410007563281016153e-03,-1.775405962505008026e-02
7.857142857142858094e-01,-5.342857142857143637e-01,3.040239179683477608e-02,3.279804928706777506e-02,-5.390274362016728160e-02,-1.066372685768181283e-01
7.857142857142858094e-01,-4.714285714285715301e-01,1.146789920892936354e-02,-4.550411236544836535e-02,-1.552149973133331307e-01,-2.849528035005290394e-01
7.857142857142858094e-01,-4.085714285714285854e-01,-9.664319716237974867e-02,-3.170315882181685696e-01,-2.600028463043513871e-01,-4.696564333737813790e-01
7.857142857142858094e-01,-3.457142857142857517e-01,-2.708197577227522967e-01,-7.859451227390844563e-01,-2.944005606396599695e-01,-5.169530508079507314e-01
7.857142857142858094e-01,-2.828571428571429180e-01,-4.323147558493617426e-01,-1.348143333295975355e+00,-2.326317871120015812e-01,-3.296850526806123782e-01
7.857142857142858094e-01,-2.199999999999999734e-01,-5.061545569602374783e-01,-1.863346433332513818e+00,-1.138667067569842928e-01,7.613320231939033067e-02
7.857142857142858094e-01,-1.571428571428571397e-01,-4.626865115313362198e-01,-2.235847580135674750e+00,-6.513934163504403463e-03,5.830872666919194591e-01
7.857142857142858094e-01,-9.428571428571430602e-02,-3.184657382165844153e-01,-2.444956629208079324e+00,4.012261849555510962e-02,1.033219470661852490e+00
7.857142857142858094e-01,-3.142857142857136132e-02,-1.127663964125912160e-01,-2.528838988862095682e+00,2.231813526746122961e-02,1.293498005818444430e+00
7.857142857142858094e-01,3.142857142857136132e-02,1.127663964125912160e-01,-2.528838988862095682e+00,-2.231813526746122961e-02,1.293498005818444430e+00
7.857142857142858094e-01,9.428571428571430602e-02,3.184657382165844153e-01,-2.444956629208079324e+00,-4.012261849555510962e-02,1.033219470661852490e+00
7.857142857142858094e-01,1.571428571428570287e-01,4.626865115313362198e-01,-2.235847580135674750e+00,6.513934163504403463e-03,5.830872666919194591e-01
7.857142857142858094e-01,2.199999999999999734e-01,5.061545569602374783e-01,-1.863346433332513818e+00,1.138667067569842928e-01,7.613320231939033067e-02
7.857142857142858094e-01,2.828571428571429180e-01,4.323147558493617426e-01,-1.348143333295975355e+00,2.326317871120015812e-01,-3.296850526806123782e-01
7.857142857142858094e-01,3.457142857142856407e-01,2.708197577227522967e-01,-7.859451227390844563e-01,2.944005606396599695e-01,-5.169530508079507314e-01
7.857142857142858094e-01,4.085714285714285854e-01,9.664319716237974867e-02,-3.170315882181685696e-01,2.600028463043513871e-01,-4.696564333737813790e-01
7.857142857142858094e-01,4.714285714285715301e-01,-1.146789920892929415e-02,-4.550411236544836535e-02,1.552149973133330751e-01,-2.849528035005290394e-01
7.857142857142858094e-01,5.342857142857142527e-01,-3.040239179683477608e-02,3.279804928706788608e-02,5.390274362016728160e-02,-1.066372685768185030e-01
7.857142857142858094e-01,5.971428571428571974e-01,-1.018156792368246980e-02,1.769424050263454853e-02,7.410007563281065593e-03,-1.775405962505008026e-02
7.857142857142858094e-01,6.600000000000001421e-01,-2.178833918717527538e-04,9.011500236268090358e-04,3.647784513988922060e-05,-2.469415820811499693e-04
7.857142857142858094e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
7.857142857142858094e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,-5.971428571428571974e-01,0.000000000000000000e+00,2.178833918717527538e-04,0.000000000000000000e+00,-3.647784513988922060e-05
8.485714285714285321e-01,-5.342857142857143637e-01,2.324900535358106774e-03,1.018156792368240041e-02,-9.012737691120812755e-04,-7.410007563281016153e-03
8.485714285714285321e-01,-4.714285714285715301e-01,1.502149665641751806e-02,3.062027518870652845e-02,-1.355795895624382214e-02,-5.393922146530717027e-02
8.485714285714285321e-01,-4.085714285714285854e-01,2.829537465334848109e-02,2.164930670837132351e-02,-5.303794769619564475e-02,-1.626250024744286260e-01
8.485714285714285321e-01,-3.457142857142857517e-01,1.567986236134707653e-02,-6.752900893383213810e-02,-1.101314816064216939e-01,-3.134453941386951548e-01
8.485714285714285321e-01,-2.828571428571429180e-01,-2.639806156645535529e-02,-2.572644782091463300e-01,-1.538893259220770471e-01,-4.517585368553078129e-01
8.485714285714285321e-01,-2.199999999999999734e-01,-7.388057084785547290e-02,-5.160319183256694142e-01,-1.621646367069763117e-01,-5.288197952566100479e-01
8.485714285714285321e-01,-1.571428571428571397e-01,-9.720674518132538244e-02,-7.812590285583195238e-01,-1.348460111054782529e-01,-5.348643760891031995e-01
8.485714285714285321e-01,-9.428571428571430602e-02,-8.124667787083469928e-02,-9.916444645430777527e-01,-8.588721576724832329e-02,-4.991485675798570942e-01
8.485714285714285321e-01,-3.142857142857136132e-02,-3.144135814185142208e-02,-1.106117855597574584e+00,-2.906673454402710841e-02,-4.658777688350922430e-01
8.485714285714285321e-01,3.142857142857136132e-02,3.144135814185142208e-02,-1.106117855597574584e+00,2.906673454402710841e-02,-4.658777688350922430e-01
8.485714285714285321e-01,9.428571428571430602e-02,8.124667787083469928e-02,-9.916444645430777527e-01,8.588721576724832329e-02,-4.991485675798570942e-01
8.485714285714285321e-01,1.571428571428570287e-01,9.720674518132538244e-02,-7.812590285583195238e-01,1.348460111054782529e-01,-5.348643760891031995e-01
8.485714285714285321e-01,2.199999999999999734e-01,7.388057084785547290e-02,-5.160319183256694142e-01,1.621646367069763117e-01,-5.288197952566100479e-01
8.485714285714285321e-01,2.828571428571429180e-01,2.639806156645535529e-02,-2.572644782091463300e-01,1.538893259220770471e-01,-4.517585368553078129e-01
8.485714285714285321e-01,3.457142857142856407e-01,-1.567986236134707653e-02,-6.752900893383213810e-02,1.101314816064216939e-01,-3.134453941386951548e-01
8.485714285714285321e-01,4.085714285714285854e-01,-2.829537465334848109e-02,2.164930670837132351e-02,5.303794769619564475e-02,-1.626250024744286260e-01
8.485714285714285321e-01,4.714285714285715301e-01,-1.502149665641751806e-02,3.062027518870652845e-02,1.355795895624382214e-02,-5.393922146530717027e-02
8.485714285714285321e-01,5.342857142857142527e-01,-2.324900535358106774e-03,1.018156792368246980e-02,9.012737691120812755e-04,-7.410007563281065593e-03
8.485714285714285321e-01,5.971428571428571974e-01,0.000000000000000000e+00,2.178833918717527538e-04,0.000000000000000000e+00,-3.647784513988922060e-05
8.485714285714285321e-01,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
8.485714285714285321e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-5.342857142857143637e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,-4.714285714285715301e-01,1.604242404417823733e-07,2.324900535358106774e-03,-2.402185541888867693e-09,-9.012737691120812755e-04
9.114285714285714768e-01,-4.085714285714285854e-01,1.506086960158935445e-03,1.502149665641751806e-02,-4.966736309633711707e-04,-1.355795895624382214e-02
9.114285714285714768e-01,-3.457142857142857517e-01,8.094027194765434849e-03,3.062027518870658396e-02,-5.267026258780733126e-03,-5.393922146530772538e-02
9.114285714285714768e-01,-2.828571428571429180e-01,1.618815354247561331e-02,3.070135901776459286e-02,-1.725738599408670540e-02,-1.236894405626655230e-01
9.114285714285714768e-01,-2.199999999999999734e-01,1.783999338893575703e-02,4.222053198010792575e-03,-3.076086752318894432e-02,-2.078285449851992317e-01
9.114285714285714768e-01,-1.571428571428571397e-01,1.292603468607200594e-02,-4.339709522196263936e-02,-3.618516184025736410e-02,-2.858175994245019114e-01
9.114285714285714768e-01,-9.428571428571430602e-02,6.393088822670503664e-03,-9.388568158270098329e-02,-2.886398875845584341e-02,-3.424276169107818291e-01
9.114285714285714768e-01,-3.142857142857136132e-02,1.706994641905580645e-03,-1.259319766610845492e-01,-1.095266347730362161e-02,-3.712446194059267346e-01
9.114285714285714768e-01,3.142857142857136132e-02,-1.706994641905580645e-03,-1.259319766610845492e-01,1.095266347730362161e-02,-3.712446194059267346e-01
9.114285714285714768e-01,9.428571428571430602e-02,-6.393088822670503664e-03,-9.388568158270098329e-02,2.886398875845584341e-02,-3.424276169107818291e-01
9.114285714285714768e-01,1.571428571428570287e-01,-1.292603468607200594e-02,-4.339709522196263936e-02,3.618516184025736410e-02,-2.858175994245019114e-01
9.114285714285714768e-01,2.199999999999999734e-01,-1.783999338893575703e-02,4.222053198010792575e-03,3.076086752318894432e-02,-2.078285449851992317e-01
9.114285714285714768e-01,2.828571428571429180e-01,-1.618815354247561331e-02,3.070135901776459286e-02,1.725738599408670540e-02,-1.236894405626655230e-01
9.114285714285714768e-01,3.457142857142856407e-01,-8.094027194765434849e-03,3.062027518870658396e-02,5.267026258780733126e-03,-5.393922146530772538e-02
9.114285714285714768e-01,4.085714285714285854e-01,-1.506086960158935445e-03,1.502149665641751806e-02,4.966736309633711707e-04,-1.355795895624382214e-02
9.114285714285714768e-01,4.714285714285715301e-01,-1.604242404417823733e-07,2.324900535358106774e-03,2.402185541888867693e-09,-9.012737691120812755e-04
9.114285714285714768e-01,5.342857142857142527e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.114285714285714768e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-5.342857142857143637e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,-4.085714285714285854e-01,0.000000000000000000e+00,1.604242404417823733e-07,0.000000000000000000e+00,-2.402185541888867693e-09
9.742857142857141994e-01,-3.457142857142857517e-01,0.000000000000000000e+00,1.506086960158935445e-03,0.000000000000000000e+00,-4.966736309633711707e-04
9.742857142857141994e-01,-2.828571428571429180e-01,1.604242404418275572e-07,8.094187619005875287e-03,-2.402185541889543913e-09,-5.267028660966274756e-03
9.742857142857141994e-01,-2.199999999999999734e-01,2.178833918717637042e-04,1.769424050263454853e-02,-3.647784513989187012e-05,-1.775405962505008026e-02
9.742857142857141994e-01,-1.571428571428571397e-01,9.009895993863950526e-04,2.593418100794163059e-02,-2.469391798956175558e-04,-3.602789618415522255e-02
9.742857142857141994e-01,-9.428571428571430602e-02,1.288203568287191745e-03,3.062027518870655274e-02,-4.601957858234887941e-04,-5.393922146530744088e-02
9.742857142857141994e-01,-3.142857142857136132e-02,6.049369365321182780e-04,3.232726983061213338e-02,-2.497320488822212014e-04,-6.489188494261105555e-02
9.742857142857141994e-01,3.142857142857136132e-02,-6.049369365321182780e-04,3.232726983061213338e-02,2.497320488822212014e-04,-6.489188494261105555e-02
9.742857142857141994e-01,9.428571428571430602e-02,-1.288203568287191745e-03,3.062027518870655274e-02,4.601957858234887941e-04,-5.393922146530744088e-02
9.742857142857141994e-01,1.571428571428570287e-01,-9.009895993863950526e-04,2.593418100794163059e-02,2.469391798956175558e-04,-3.602789618415522255e-02
9.742857142857141994e-01,2.199999999999999734e-01,-2.178833918717637042e-04,1.769424050263454853e-02,3.647784513989187012e-05,-1.775405962505008026e-02
9.742857142857141994e-01,2.828571428571429180e-01,-1.604242404418275572e-07,8.094187619005875287e-03,2.402185541889543913e-09,-5.267028660966274756e-03
9.742857142857141994e-01,3.457142857142856407e-01,0.000000000000000000e+00,1.506086960158935445e-03,0.000000000000000000e+00,-4.966736309633711707e-04
9.742857142857141994e-01,4.085714285714285854e-01,0.000000000000000000e+00,1.604242404417823733e-07,0.000000000000000000e+00,-2.402185541888867693e-09
9.742857142857141994e-01,4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,5.342857142857142527e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
9.742857142857141994e-01,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-1.037142857142857144e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-9.742857142857144215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-8.485714285714286431e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-5.342857142857143637e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-4.085714285714285854e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-3.457142857142857517e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-2.828571428571429180e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,-2.199999999999999734e-01,0.000000000000000000e+00,1.604242404418275572e-07,0.000000000000000000e+00,-2.402185541889543913e-09
1.037142857142857366e+00,-1.571428571428571397e-01,0.000000000000000000e+00,2.178833918717637042e-04,0.000000000000000000e+00,-3.647784513989187012e-05
1.037142857142857366e+00,-9.428571428571430602e-02,0.000000000000000000e+00,9.011500236268370082e-04,0.000000000000000000e+00,-2.469415820811594561e-04
1.037142857142857366e+00,-3.142857142857136132e-02,0.000000000000000000e+00,1.506086960158955178e-03,0.000000000000000000e+00,-4.966736309633806032e-04
1.037142857142857366e+00,3.142857142857136132e-02,0.000000000000000000e+00,1.506086960158955178e-03,0.000000000000000000e+00,-4.966736309633806032e-04
1.037142857142857366e+00,9.428571428571430602e-02,0.000000000000000000e+00,9.011500236268370082e-04,0.000000000000000000e+00,-2.469415820811594561e-04
1.037142857142857366e+00,1.571428571428570287e-01,0.000000000000000000e+00,2.178833918717637042e-04,0.000000000000000000e+00,-3.647784513989187012e-05
1.037142857142857366e+00,2.199999999999999734e-01,0.000000000000000000e+00,1.604242404418275572e-07,0.000000000000000000e+00,-2.402185541889543913e-09
1.037142857142857366e+00,2.828571428571429180e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,3.457142857142856407e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,4.085714285714285854e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,4.714285714285715301e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,5.342857142857142527e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,5.971428571428571974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,6.600000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,7.228571428571428648e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,7.857142857142858094e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,8.485714285714285321e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,9.114285714285714768e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,9.742857142857141994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00
1.037142857142857366e+00,1.037142857142857366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-0.000000000000000000e+00

